Higher Order Unfitted Space-Time Methods for Transport Problems

In this article, we present an Unfitted Space-Time Finite Element method for the scalar transport equation posed on moving domains. We consider the case of the domain boundary being transported by the same velocity field as the scalar concentration inside the physical domain. A standard continuous Galerkin Finite element space is considered on a fixed background mesh, as well as tensor product Space-Time elements, which can be discontinuous along time slice boundaries. For the computational geometry, we opt for a spatially second-order accurate approximation variant in the mathematical analysis. In particular, we establish stability in a problem-specific norm and prove a priori error bounds of high order. Numerical examples illustrate these theoretical findings.

==> num_exp/gp_robustness/gp_sweep_p4_is2_lw_gamma_0e+00.dat <==
# eps	l2error	cond   gamma=0.000000e+00  k_s=4 k_t=4 i_s=2 geom=drift
-2.0000000000000001e-01	5.7831180662330393e-04	1.6446938340340804e+21
-1.9959959959959961e-01	1.4814961374687455e-05	5.9930839602579932e+22
-1.9919919919919921e-01	4.5201373873652596e-06	2.0116950472566015e+21
-1.9879879879879880e-01	4.6478182674592088e-06	1.1559866523856629e+21
-1.9839839839839840e-01	4.5298770264310330e-06	1.3504210168938816e+21
-1.9799799799799800e-01	4.5201537034127869e-06	4.1856431927208617e+21
-1.9759759759759760e-01	5.2824297641942649e-06	1.0485187069585728e+21
-1.9719719719719722e-01	4.5207793892767287e-06	1.6016314096092210e+22
-1.9679679679679682e-01	4.5210238284737786e-06	4.4333826350216221e+22
-1.9639639639639642e-01	4.5210377300570153e-06	1.2975366334586841e+21
-1.9599599599599601e-01	4.5239198312639851e-06	6.7227867743545157e+20
-1.9559559559559561e-01	5.5112077324076189e-06	9.5900454592454944e+20
-1.9519519519519521e-01	4.5238767568106401e-06	3.1744425816961134e+22
-1.9479479479479481e-01	4.5226296215840168e-06	1.4804633140425251e+21
-1.9439439439439440e-01	4.5233669229243195e-06	1.6090004952008314e+22
-1.9399399399399400e-01	4.5219347039266812e-06	4.2993919285808016e+22
-1.9359359359359360e-01	4.5251549705730451e-06	9.7130861305728061e+20
-1.9319319319319320e-01	4.5226945805123145e-06	4.5779016034147552e+21
-1.9279279279279279e-01	4.5464513438565043e-06	3.3994205535010016e+20
-1.9239239239239239e-01	4.5236414005189657e-06	1.4351617188398453e+21
-1.9199199199199202e-01	4.5458793218266472e-06	1.4982040210746507e+21
-1.9159159159159161e-01	4.5225707710808794e-06	8.5567283121102756e+20
-1.9119119119119121e-01	4.5233980870958936e-06	7.1336867268964227e+20
-1.9079079079079081e-01	4.5233140420407544e-06	2.8156768617326186e+20
-1.9039039039039041e-01	4.6216676932154925e-06	7.8393224903599229e+22
-1.8998998998999000e-01	4.5236640764315160e-06	3.9745577869626452e+21
-1.8958958958958960e-01	4.5234281700184002e-06	9.9199057893116176e+20
-1.8918918918918920e-01	1.6432768673869271e-05	1.3317626687005915e+21
-1.8878878878878880e-01	4.5303164783048958e-06	8.1671245706448300e+20
-1.8838838838838839e-01	4.5244200404354852e-06	9.3668007108937659e+20
-1.8798798798798799e-01	4.5241864793177945e-06	8.4183193087758225e+20
-1.8758758758758759e-01	4.5579535131286910e-06	1.0342075049788674e+22
-1.8718718718718719e-01	4.5240875007924819e-06	1.0016555716830262e+30
-1.8678678678678678e-01	5.8319848779708127e-06	1.2367031983190717e+25
-1.8638638638638638e-01	4.5285285820397433e-06	4.1868005731896537e+24
-1.8598598598598601e-01	4.5339358343033023e-06	8.3439744009972886e+24
-1.8558558558558561e-01	4.5432541621799629e-06	3.7273553663164315e+24
-1.8518518518518520e-01	4.5268951369890515e-06	6.2439733297172453e+24
-1.8478478478478480e-01	4.5274578869167982e-06	8.4042373767851365e+23
-1.8438438438438440e-01	4.5257286304856917e-06	4.0189544507451318e+24
-1.8398398398398400e-01	4.5262763686827391e-06	1.1640137497791088e+25
-1.8358358358358359e-01	4.5261080099889477e-06	9.4735694125564238e+23
-1.8318318318318319e-01	4.5276443063216710e-06	1.4659270843177902e+25
-1.8278278278278279e-01	4.5259302755121686e-06	2.9794536700983144e+23
-1.8238238238238239e-01	4.5268979156594312e-06	5.0914199168261387e+23
-1.8198198198198198e-01	4.5322212694574744e-06	2.3967086605322420e+24
-1.8158158158158158e-01	4.5336619368274575e-06	1.1144634455510343e+23
-1.8118118118118121e-01	4.5551245451111081e-06	1.0496943146127204e+23
-1.8078078078078080e-01	4.5269759939873597e-06	5.5864368668582103e+22
-1.8038038038038040e-01	4.5280936198623530e-06	5.0633452568984878e+22
-1.7997997997998000e-01	4.5270668244631349e-06	1.7720376950475469e+22
-1.7957957957957960e-01	4.5287164273232472e-06	1.1806095205034453e+22
-1.7917917917917919e-01	4.5275913918271449e-06	9.6309773495658535e+22
-1.7877877877877879e-01	4.9182070177443676e-06	1.0052576150762585e+22
-1.7837837837837839e-01	4.5406860825069930e-06	8.3619503609115365e+21
-1.7797797797797799e-01	4.5273835795211962e-06	1.4533779948365784e+30
-1.7757757757757758e-01	4.5322513061761803e-06	2.4731720164398336e+25
-1.7717717717717718e-01	4.5276558981844717e-06	8.4314616578768996e+24
-1.7677677677677678e-01	4.5310647394126302e-06	7.0308152340925361e+24
-1.7637637637637638e-01	4.5302436298977846e-06	5.5828363507046107e+23
-1.7597597597597597e-01	4.5285996078056673e-06	1.8149734776177841e+24
-1.7557557557557557e-01	4.5287886941627206e-06	2.3041253580232823e+24
-1.7517517517517520e-01	4.5287961830576160e-06	2.3820289448665483e+24
-1.7477477477477479e-01	4.5288021301915417e-06	8.8153863264244276e+24
-1.7437437437437439e-01	4.5314344139036594e-06	1.0572677463859680e+24
-1.7397397397397399e-01	4.5304056717728021e-06	3.1645622710851497e+23
-1.7357357357357359e-01	4.5301347143083035e-06	3.6751395140478707e+24
-1.7317317317317318e-01	4.5296523914578440e-06	1.4403389392430246e+23
-1.7277277277277278e-01	4.5293329305685732e-06	1.6679008841950475e+23
-1.7237237237237238e-01	4.5296234679972876e-06	1.4317759335931119e+23
-1.7197197197197198e-01	4.5305806050911248e-06	7.1771983017651766e+22
-1.7157157157157157e-01	4.5300262040460900e-06	4.5515963945238139e+22
-1.7117117117117117e-01	4.5304358879239555e-06	2.4456754267200544e+22
-1.7077077077077077e-01	4.5305036016785411e-06	4.2210375491003294e+23
-1.7037037037037039e-01	4.5303121737974312e-06	9.0429695138561740e+22
-1.6996996996996999e-01	4.5303523123196284e-06	1.2228388093308380e+22
-1.6956956956956959e-01	4.5320167332586250e-06	2.4823880839583179e+22
-1.6916916916916919e-01	4.5296960575842626e-06	4.7380909629081215e+22
-1.6876876876876878e-01	4.5300882945761172e-06	1.4861933142978926e+22
-1.6836836836836838e-01	4.5315511358366537e-06	4.4736738982690627e+21
-1.6796796796796798e-01	4.9852138253627992e-06	1.3277710373965884e+22
-1.6756756756756758e-01	4.6888268083571300e-06	1.2163521735850222e+22
-1.6716716716716717e-01	4.5309593299843222e-06	3.8031857358653016e+22
-1.6676676676676677e-01	4.5436333081289372e-06	5.9008422670055726e+21
-1.6636636636636637e-01	4.5661538314643641e-06	2.1130207862955555e+22
-1.6596596596596597e-01	4.5320519734857221e-06	9.2520662158276517e+21
-1.6556556556556556e-01	4.5323451399937121e-06	8.4418092842497490e+21
-1.6516516516516516e-01	4.5304984350786525e-06	4.4167790402789321e+21
-1.6476476476476476e-01	4.5355905710264351e-06	5.2421479147402974e+21
-1.6436436436436436e-01	4.5331193280493436e-06	8.2204152807225442e+21
-1.6396396396396398e-01	4.5321717517699446e-06	2.9258817847959282e+21
-1.6356356356356358e-01	4.5324069850320943e-06	8.8128546666184075e+21
-1.6316316316316318e-01	4.7314048777253625e-06	7.7650794304263831e+21
-1.6276276276276277e-01	4.5334892389675954e-06	3.1409207645080749e+21
-1.6236236236236237e-01	4.5333537053846713e-06	4.0604113883838289e+21
-1.6196196196196197e-01	4.5323685612613018e-06	3.3826992696330117e+22
-1.6156156156156157e-01	4.5339956661829882e-06	1.3304592505006016e+22
-1.6116116116116116e-01	4.5329717489232431e-06	1.2986828916622547e+22
-1.6076076076076076e-01	4.5337431061289444e-06	1.3999142769523985e+22
-1.6036036036036036e-01	4.5331012525877644e-06	1.9106790427463682e+22
-1.5995995995995999e-01	4.5347926821826462e-06	1.5437643386667546e+22
-1.5955955955955958e-01	4.5348496302634611e-06	2.6429571502675954e+22
-1.5915915915915918e-01	4.5352226644163779e-06	5.6043605025275951e+21
-1.5875875875875878e-01	4.5341586162308084e-06	1.8072202723775071e+22
-1.5835835835835838e-01	4.5340897804305978e-06	1.5838632100374161e+23
-1.5795795795795797e-01	4.5469834067830328e-06	2.2405770343030455e+23
-1.5755755755755757e-01	4.5341954441490961e-06	1.0082863333902224e+22
-1.5715715715715717e-01	4.5343169764506890e-06	9.0209771104693922e+21
-1.5675675675675677e-01	4.5338895371506901e-06	2.8104643142279777e+22
-1.5635635635635636e-01	4.5348461680625914e-06	8.9670544771844460e+22
-1.5595595595595596e-01	4.5352443508173219e-06	9.4544152246696561e+22
-1.5555555555555556e-01	4.5344689158066510e-06	9.5391639478581686e+22
-1.5515515515515516e-01	5.3899712687805650e-06	5.9648444534722954e+23
-1.5475475475475475e-01	4.5355106356416255e-06	2.3522871399157437e+24
-1.5435435435435435e-01	4.5338219969324065e-06	3.6701845572814992e+24
-1.5395395395395395e-01	4.5443260391186693e-06	9.6690679316012399e+23
-1.5355355355355355e-01	4.5358380248256984e-06	2.4026244335198991e+24
-1.5315315315315317e-01	4.5348272833952588e-06	4.7701408774239947e+23
-1.5275275275275277e-01	4.5361933872561408e-06	1.4450313146841026e+25
-1.5235235235235237e-01	4.5354705050273338e-06	5.5919386340630681e+23
-1.5195195195195196e-01	4.5350979743176319e-06	7.3952724390909977e+23
-1.5155155155155156e-01	4.5365047281010391e-06	3.7694187006077264e+23
-1.5115115115115116e-01	4.5388735968129359e-06	8.1255095634432334e+23
-1.5075075075075076e-01	4.5377654623480190e-06	5.0830319860246650e+24
-1.5035035035035035e-01	4.5819095588983914e-06	5.5442790011548789e+27
-1.4994994994994995e-01	4.5389732443459045e-06	1.1612785495788329e+22
-1.4954954954954955e-01	4.5512833760160367e-06	1.6362920641711221e+22
-1.4914914914914917e-01	4.5437047683006659e-06	8.5796360224378580e+21
-1.4874874874874877e-01	4.5386022616695157e-06	7.0776829082963406e+22
-1.4834834834834837e-01	4.5500263778705143e-06	3.7407742009304380e+21
-1.4794794794794797e-01	4.5369724797902383e-06	1.0109918001021986e+22
-1.4754754754754756e-01	4.5628545280629652e-06	3.6101655717358711e+22
-1.4714714714714716e-01	4.5373384318741777e-06	2.0225329651367018e+23
-1.4674674674674676e-01	4.5411581562274538e-06	1.5948775384598236e+22
-1.4634634634634636e-01	4.5384717050235450e-06	1.1628298060484901e+23
-1.4594594594594595e-01	4.6332659256042158e-06	3.9182784658848992e+22
-1.4554554554554555e-01	4.5382126947671888e-06	4.0734701293643252e+22
-1.4514514514514515e-01	4.5409190362536635e-06	2.7545030849706225e+22
-1.4474474474474475e-01	4.5507144643224378e-06	2.1340940708499893e+22
-1.4434434434434434e-01	4.5369444184328742e-06	6.2083963913715405e+22
-1.4394394394394394e-01	4.5373772687397478e-06	8.1249611722514487e+22
-1.4354354354354354e-01	4.5366996810551521e-06	3.9292264843370715e+22
-1.4314314314314314e-01	4.5471709960244942e-06	1.7780990515787623e+23
-1.4274274274274273e-01	4.5379625514313259e-06	5.4431796487841825e+22
-1.4234234234234236e-01	4.5375039736440094e-06	5.5402796182462540e+22
-1.4194194194194196e-01	4.5374835632384194e-06	1.0408766790357240e+23
-1.4154154154154155e-01	4.5376841397269109e-06	3.6309338493605420e+23
-1.4114114114114115e-01	4.5613972993111988e-06	2.9174096412980238e+25
-1.4074074074074075e-01	4.5375995331683151e-06	5.4276404546439993e+28
-1.4034034034034035e-01	4.5379219643955761e-06	1.3977296057267152e+21
-1.3993993993993994e-01	4.5390879171572157e-06	3.8348518145271405e+20
-1.3953953953953954e-01	4.5382502840778346e-06	1.5853651446796347e+21
-1.3913913913913914e-01	4.5841276384711023e-06	1.3094244672375087e+22
-1.3873873873873874e-01	4.5729730583836970e-06	3.0294373321842465e+21
-1.3833833833833836e-01	4.5784399200895433e-06	1.6720565107657110e+21
-1.3793793793793796e-01	4.5373793206490114e-06	3.4820950312011201e+21
-1.3753753753753756e-01	4.5377299121079813e-06	8.9845821634538439e+20
-1.3713713713713716e-01	5.1468391968461909e-06	1.2239536006078422e+21
-1.3673673673673675e-01	4.5385832434519365e-06	4.0150252975382924e+21
-1.3633633633633635e-01	4.5627882448678842e-06	1.2668658809562262e+21
-1.3593593593593595e-01	4.5382530694317506e-06	1.7429485907181951e+21
-1.3553553553553555e-01	4.5395746187741896e-06	1.6411560729056190e+21
-1.3513513513513514e-01	4.5373772603722736e-06	1.5324393587878034e+21
-1.3473473473473474e-01	4.5437964530180242e-06	1.6720881842570755e+21
-1.3433433433433434e-01	4.5494912081827132e-06	2.6587797987432973e+21
-1.3393393393393394e-01	4.6243606279911596e-06	1.0316222787436558e+22
-1.3353353353353353e-01	4.5370751527547400e-06	4.9963825691409577e+21
-1.3313313313313313e-01	4.5737334303881980e-06	9.9711675067029017e+21
-1.3273273273273273e-01	2.1286137380854748e-05	3.5956916935883976e+22
-1.3233233233233233e-01	4.5385249367099073e-06	2.0570255726349524e+22
-1.3193193193193192e-01	4.5374965268428720e-06	6.6320014068834642e+21
-1.3153153153153152e-01	4.5381204797433901e-06	5.7900392832534000e+21
-1.3113113113113115e-01	4.5377986882368002e-06	6.8097966017605188e+21
-1.3073073073073074e-01	4.5395737941013002e-06	1.1637493027610632e+22
-1.3033033033033034e-01	4.5391615663236795e-06	1.9823728635315193e+21
-1.2992992992992994e-01	4.5371998829882924e-06	3.3370320458444440e+22
-1.2952952952952954e-01	4.5435092227525248e-06	7.0249943066552650e+21
-1.2912912912912913e-01	4.5374335129493346e-06	2.7810561480560938e+22
-1.2872872872872873e-01	4.5376744827531658e-06	5.6708158957987970e+21
-1.2832832832832836e-01	4.5407998589973592e-06	8.3257634225411093e+22
-1.2792792792792795e-01	4.5378286504518374e-06	1.0572642273859220e+22
-1.2752752752752755e-01	4.5363559512528185e-06	1.3486900563466273e+22
-1.2712712712712715e-01	4.5370937678257683e-06	2.0929747149919753e+22
-1.2672672672672675e-01	4.5380392424446587e-06	4.2982606623012945e+22
-1.2632632632632634e-01	4.5372850894484889e-06	6.5647540456898863e+22
-1.2592592592592594e-01	4.5368777549354972e-06	2.7338213651018215e+22
-1.2552552552552554e-01	4.5366496768354685e-06	6.0695072598178855e+22
-1.2512512512512514e-01	4.5380482949987116e-06	8.6581242764096839e+22
-1.2472472472472473e-01	4.5369552785376090e-06	1.6207444732797631e+23
-1.2432432432432433e-01	4.5438766167849307e-06	8.9910488783451670e+22
-1.2392392392392393e-01	4.5379010259982419e-06	6.2084705059742656e+22
-1.2352352352352353e-01	4.5365480172875284e-06	2.1281990709745400e+23
-1.2312312312312312e-01	4.5368838899154377e-06	1.4499075428445690e+23
-1.2272272272272274e-01	4.5400619697689233e-06	9.1391047107527475e+22
-1.2232232232232233e-01	4.5363736605938608e-06	9.6410954510154372e+22
-1.2192192192192193e-01	4.5377110709492473e-06	1.2483588832697032e+23
-1.2152152152152153e-01	4.7161065444842653e-06	2.9023356065140814e+23
-1.2112112112112113e-01	4.5366878583574470e-06	8.3842727536347347e+23
-1.2072072072072072e-01	4.5371563093560750e-06	4.1164387027503736e+26
-1.2032032032032033e-01	4.5365028942336314e-06	8.4093961084930058e+20
-1.1991991991991993e-01	4.5361803537474507e-06	1.8900776636035841e+21
-1.1951951951951953e-01	4.5363053082515428e-06	1.5828967540916607e+21
-1.1911911911911913e-01	4.5368965131275336e-06	2.4656135528178872e+21
-1.1871871871871872e-01	4.5365971613485982e-06	5.3446282172105763e+21
-1.1831831831831832e-01	4.5363294349246855e-06	7.6814066544838852e+21
-1.1791791791791792e-01	4.5366778790395311e-06	7.0267138493250808e+21
-1.1751751751751753e-01	2.9235076427430171e-05	7.3256684816992641e+21
-1.1711711711711713e-01	4.5365456960321553e-06	4.5952060184317316e+21
-1.1671671671671673e-01	4.5367627870547346e-06	1.2283187497427723e+21
-1.1631631631631632e-01	4.5374223285015304e-06	2.4100625869394385e+21
-1.1591591591591592e-01	5.9822747642283090e-02	1.7133496626695404e+21
-1.1551551551551552e-01	4.5370363992292041e-06	3.1257095287577096e+21
-1.1511511511511512e-01	4.5368949032626678e-06	2.7650835819815397e+21
-1.1471471471471473e-01	4.5368718713978097e-06	2.3491667760061096e+22
-1.1431431431431432e-01	4.6829464272564888e-06	9.9007367828551353e+21
-1.1391391391391392e-01	4.5371317205452123e-06	8.6265563054121490e+22
-1.1351351351351352e-01	4.5381444364475134e-06	3.0019288400087079e+21
-1.1311311311311312e-01	4.5366824906887927e-06	2.7339833884562995e+21
-1.1271271271271271e-01	1.0218880470516099e-05	2.9453301514009817e+21
-1.1231231231231233e-01	4.5373846014458437e-06	1.9820592194261715e+22
-1.1191191191191192e-01	4.5377164317932520e-06	7.6526432049771944e+22
-1.1151151151151152e-01	4.5376069650602648e-06	1.0085398714006054e+22
-1.1111111111111112e-01	4.5377666190085391e-06	3.7779355110583115e+21
-1.1071071071071072e-01	4.5384486722083684e-06	4.9658672712717833e+21
-1.1031031031031031e-01	4.5376203308039387e-06	3.8707575071023993e+21
-1.0990990990990991e-01	4.5380383119971316e-06	1.9113661528077695e+22
-1.0950950950950952e-01	4.5379742111938343e-06	7.6207892052494831e+21
-1.0910910910910912e-01	4.5392074937875658e-06	1.9143402345564912e+22
-1.0870870870870872e-01	4.5374173104948598e-06	1.2162404929575408e+22
-1.0830830830830832e-01	4.5381215258925693e-06	3.1044485775882791e+22
-1.0790790790790791e-01	4.5379491290651724e-06	1.8828774517419823e+23
-1.0750750750750751e-01	4.5376087946692135e-06	1.8279968520386669e+22
-1.0710710710710711e-01	4.5378815635622007e-06	1.1612298246259919e+22
-1.0670670670670672e-01	4.5386584498914622e-06	5.8739514418274962e+22
-1.0630630630630632e-01	4.5392400379906440e-06	1.9646765216928977e+22
-1.0590590590590591e-01	4.5381266747972636e-06	6.1097405534424558e+22
-1.0550550550550551e-01	4.5547038966347990e-06	3.2272441906329859e+22
-1.0510510510510511e-01	4.5375362265662323e-06	8.9351655259375179e+22
-1.0470470470470471e-01	4.5398897430557383e-06	2.4809351806459074e+23
-1.0430430430430430e-01	4.5378504852164881e-06	5.7353331799296993e+22
-1.0390390390390392e-01	4.5437199635599429e-06	7.1336188831139726e+22
-1.0350350350350351e-01	4.5385715865164590e-06	2.2467850052925938e+23
-1.0310310310310311e-01	4.5391065459606952e-06	5.1286024360302213e+23
-1.0270270270270271e-01	4.5382274981511874e-06	2.3705732319396099e+23
-1.0230230230230231e-01	4.5379563440483076e-06	7.3275198679765307e+23
-1.0190190190190190e-01	4.5375516416031228e-06	1.4671285734046334e+26
-1.0150150150150151e-01	4.5383900667245060e-06	3.2304195335614720e+20
-1.0110110110110111e-01	4.5385926885317832e-06	8.9314201203877308e+20
-1.0070070070070071e-01	4.5383816461766260e-06	1.6773155747169624e+21
-1.0030030030030031e-01	4.5382837533230533e-06	4.7464606653413923e+20
-9.9899899899899905e-02	4.5396556220208227e-06	3.5855659869276817e+21
-9.9499499499499502e-02	4.5961263283589630e-06	1.3281700593788374e+21
-9.9099099099099100e-02	4.5395280602567391e-06	1.4375182328179673e+21
-9.8698698698698711e-02	4.5391682034068126e-06	3.1188752157182730e+21
-9.8298298298298309e-02	4.5593815018556308e-06	1.5225908855668980e+21
-9.7897897897897906e-02	4.7120058009060311e-06	4.3032383222678068e+20
-9.7497497497497504e-02	4.5393070179767817e-06	9.3515452451984192e+21
-9.7097097097097101e-02	4.5521829040020812e-06	2.0004785487141019e+21
-9.6696696696696699e-02	4.7973324076311600e-06	7.1248030630151140e+20
-9.6296296296296297e-02	4.5401647776004877e-06	3.2951197796784983e+21
-9.5895895895895908e-02	4.5407798142710849e-06	8.5148435736147945e+20
-9.5495495495495505e-02	4.5441793286853920e-06	8.5545156970313029e+21
-9.5095095095095103e-02	4.8834584439712473e-05	8.8662164042117189e+21
-9.4694694694694700e-02	4.5667963863469102e-06	4.8822604247929782e+20
-9.4294294294294298e-02	4.5447080857930764e-06	4.3854561465449793e+21
-9.3893893893893896e-02	4.5590960779071123e-06	2.5881402451586465e+21
-9.3493493493493493e-02	4.5408387293323562e-06	1.5713771947109630e+23
-9.3093093093093104e-02	4.5400979325500552e-06	1.3122193848325709e+21
-9.2692692692692702e-02	4.5430263239028035e-06	7.8600778088998618e+21
-9.2292292292292299e-02	4.5427087988666380e-06	2.6902511483647332e+21
-9.1891891891891897e-02	8.1884757331350725e-06	2.9265367324766204e+21
-9.1491491491491495e-02	4.5443995040324481e-06	1.5527380325105639e+22
-9.1091091091091092e-02	4.5423112314393122e-06	1.1212207448277291e+21
-9.0690690690690703e-02	4.5535459826263358e-06	1.0642366591819395e+22
-9.0290290290290301e-02	4.6174899757569019e-06	9.6010875530104474e+21
-8.9889889889889898e-02	4.5418898824047327e-06	3.9079894250099630e+21
-8.9489489489489496e-02	4.5400648817597775e-06	1.4697575055987748e+21
-8.9089089089089094e-02	4.5407247458850959e-06	1.4477025883542557e+21
-8.8688688688688691e-02	4.5415097212625248e-06	3.7712724008737739e+21
-8.8288288288288289e-02	4.5433649286385106e-06	8.5658863927608455e+21
-8.7887887887887900e-02	4.5415424262617247e-06	1.4358441098546768e+22
-8.7487487487487497e-02	4.5409674772330322e-06	2.3372139517631301e+21
-8.7087087087087095e-02	4.5416622163984259e-06	1.3102228751545266e+22
-8.6686686686686693e-02	4.5482252709549715e-06	1.4487641597470529e+22
-8.6286286286286290e-02	4.5416356487412017e-06	9.1338686181215274e+21
-8.5885885885885888e-02	4.5418151471207804e-06	2.5954848704133338e+21
-8.5485485485485485e-02	4.5416136842721779e-06	7.3168083609598957e+21
-8.5085085085085096e-02	4.5419412109232700e-06	5.1990924293554234e+21
-8.4684684684684694e-02	4.5419801717425396e-06	6.0023388850916824e+21
-8.4284284284284292e-02	4.5419425247660390e-06	2.5090527083435269e+22
-8.3883883883883889e-02	4.5427959734470103e-06	7.5675949503942261e+21
-8.3483483483483487e-02	4.5525659262050714e-06	9.4781179405585235e+21
-8.3083083083083084e-02	4.5451508320647850e-06	7.9757513791287067e+21
-8.2682682682682682e-02	4.8902019403060407e-06	6.5700152875766367e+21
-8.2282282282282293e-02	4.5425224289619158e-06	1.7585381390074826e+22
-8.1881881881881891e-02	4.5427228891570789e-06	3.3814336958349938e+22
-8.1481481481481488e-02	4.5431951567570829e-06	1.1077369994947152e+22
-8.1081081081081086e-02	4.5440620042264416e-06	3.1011918923421706e+22
-8.0680680680680683e-02	4.5469760333883820e-06	1.5023304467041378e+23
-8.0280280280280281e-02	4.5432860002365054e-06	3.0657710055696567e+22
-7.9879879879879892e-02	4.5434297389521502e-06	8.9688801126863226e+22
-7.9479479479479490e-02	4.5434706074251652e-06	2.1867630968494526e+22
-7.9079079079079087e-02	4.5446553600965750e-06	7.4758949075241709e+22
-7.8678678678678685e-02	4.5440779609126169e-06	4.3962669258495360e+22
-7.8278278278278282e-02	4.5441614525753590e-06	7.8540494687593701e+22
-7.7877877877877880e-02	4.5443648871461677e-06	5.9942804090914211e+22
-7.7477477477477477e-02	4.6127453793448037e-06	4.0939819655679669e+23
-7.7077077077077089e-02	4.5453047911244186e-06	9.7628714279094297e+22
-7.6676676676676686e-02	4.5692556305787164e-06	3.4986713157362849e+23
-7.6276276276276284e-02	4.5538674673373609e-06	5.4612831072306408e+25
-7.5875875875875881e-02	4.5451410146578581e-06	2.6798832465624978e+21
-7.5475475475475479e-02	4.8000557956652146e-06	2.5788353535746706e+21
-7.5075075075075076e-02	4.5452568440663880e-06	2.8490158041181103e+21
-7.4674674674674674e-02	4.5456847131914602e-06	6.3335357205736545e+21
-7.4274274274274271e-02	4.5505907414974162e-06	9.5271247845835743e+21
-7.3873873873873869e-02	4.5471893237561156e-06	3.3534597683008881e+21
-7.3473473473473466e-02	4.5463137346538858e-06	4.0215524165387013e+26
-7.3073073073073092e-02	4.5465033061823953e-06	2.5953206428073426e+24
-7.2672672672672689e-02	4.5462737555772976e-06	4.5204563895002533e+23
-7.2272272272272287e-02	4.5625065780498147e-06	3.9935135962246253e+24
-7.1871871871871884e-02	4.5489546539770988e-06	5.4441701942585049e+23
-7.1471471471471482e-02	4.5468733523959078e-06	1.4185500500306402e+23
-7.1071071071071079e-02	4.5469498243077058e-06	3.2860928432592097e+22
-7.0670670670670677e-02	4.5471460273964727e-06	1.0800146060074428e+24
-7.0270270270270274e-02	4.6112755776395311e-06	8.5479827356229492e+23
-6.9869869869869872e-02	4.5475507958464474e-06	1.6883868623831122e+23
-6.9469469469469469e-02	4.5499240345954633e-06	4.6574791151319954e+23
-6.9069069069069067e-02	4.5500998483525675e-06	5.2987677395110811e+22
-6.8668668668668664e-02	4.5485819422537261e-06	2.0315458009926108e+23
-6.8268268268268262e-02	4.5493549486204132e-06	4.8119144104564802e+22
-6.7867867867867859e-02	4.5487366170439037e-06	3.0989805681131350e+23
-6.7467467467467485e-02	4.5497940648770032e-06	1.6381808001453592e+23
-6.7067067067067082e-02	4.5544100930175057e-06	3.0428798618823318e+22
-6.6666666666666680e-02	4.5507665471940828e-06	1.3840376562502064e+23
-6.6266266266266277e-02	4.5522642055978495e-06	3.4557241428295612e+22
-6.5865865865865875e-02	4.5503003664137300e-06	1.3765125552625823e+22
-6.5465465465465472e-02	4.5496077839840011e-06	8.8445152453540599e+22
-6.5065065065065070e-02	4.5507419992184522e-06	3.1712718837281435e+22
-6.4664664664664667e-02	4.5506799791932131e-06	2.8837136311264746e+22
-6.4264264264264265e-02	4.5505682636465545e-06	2.4642683213777353e+26
-6.3863863863863862e-02	4.5509671415564552e-06	1.1781620969060693e+24
-6.3463463463463460e-02	4.5513607723356755e-06	4.7070462717869918e+23
-6.3063063063063057e-02	4.5521389459411867e-06	3.3897464889048201e+23
-6.2662662662662655e-02	4.5543353158881759e-06	7.7091416812580093e+22
-6.2262262262262280e-02	4.5524998225004224e-06	8.8019752197853649e+22
-6.1861861861861878e-02	4.5522469876965022e-06	9.3160371305525044e+22
-6.1461461461461475e-02	4.5529469828215140e-06	6.1258262267465604e+23
-6.1061061061061073e-02	4.5524751468109742e-06	2.0070012350127607e+23
-6.0660660660660670e-02	4.5546335031169868e-06	2.1155636852327062e+23
-6.0260260260260268e-02	4.5528733863082894e-06	1.7027274533120595e+30
-5.9859859859859865e-02	4.5531789793374520e-06	9.7146133810332897e+24
-5.9459459459459463e-02	4.5533195355196220e-06	1.0579150341317660e+24
-5.9059059059059060e-02	4.5545436146709223e-06	9.6386305823669050e+23
-5.8658658658658658e-02	4.5538443352413035e-06	1.4195576004617269e+24
-5.8258258258258255e-02	4.5536924066846897e-06	3.2291622137787503e+24
-5.7857857857857853e-02	4.5537439598169574e-06	2.4468013234299681e+24
-5.7457457457457450e-02	4.5540755581025670e-06	5.5128875692739288e+23
-5.7057057057057048e-02	4.5545278535717213e-06	3.8612349074330848e+23
-5.6656656656656673e-02	4.5584137989937057e-06	2.4275737698480205e+24
-5.6256256256256271e-02	4.5549516470059818e-06	3.1317991666049238e+25
-5.5855855855855868e-02	4.5547575039432590e-06	6.4035119341141985e+29
-5.5455455455455466e-02	4.5554578456587715e-06	3.6061550936022778e+22
-5.5055055055055063e-02	4.5552313285391519e-06	2.5802293334026319e+23
-5.4654654654654661e-02	4.5563042821283331e-06	1.0186241102669516e+23
-5.4254254254254258e-02	4.5554690854285989e-06	2.0534764627510501e+22
-5.3853853853853856e-02	4.5574004577695854e-06	1.0671968630972442e+30
-5.3453453453453453e-02	4.5557431852862926e-06	8.9288071645310903e+27
-5.3053053053053051e-02	4.5564834713440175e-06	2.4174752113149350e+30
-5.2652652652652648e-02	4.5574608813281243e-06	4.6788873983646919e+26
-5.2252252252252246e-02	4.5589110014586600e-06	7.0848939292363958e+24
-5.1851851851851843e-02	4.5606200663865034e-06	8.9332340653131354e+24
-5.1451451451451469e-02	4.5580223068335724e-06	4.6563748034467721e+24
-5.1051051051051066e-02	4.5596529757853333e-06	2.4898967158387348e+24
-5.0650650650650664e-02	4.5589560029859668e-06	5.4947644036370395e+24
-5.0250250250250261e-02	4.5637413468186496e-06	7.0611392744643670e+23
-4.9849849849849859e-02	4.5703999140342614e-06	3.7186904147444502e+24
-4.9449449449449456e-02	4.5627981034243950e-06	7.0230281038200606e+24
-4.9049049049049054e-02	4.6468945901769625e-06	1.3464435819080199e+23
-4.8648648648648651e-02	4.5719606533025152e-06	5.1493140839235529e+23
-4.8248248248248249e-02	4.5588544901482752e-06	1.8141215607693666e+24
-4.7847847847847846e-02	4.5610456495483165e-06	9.2992000128321610e+24
-4.7447447447447444e-02	4.5592799938914466e-06	1.3393248809727085e+25
-4.7047047047047041e-02	4.5760808442539766e-06	1.7837591193349049e+24
-4.6646646646646639e-02	4.5605097132266853e-06	4.4961938057111051e+24
-4.6246246246246236e-02	4.6440457330806245e-06	1.1313870256816391e+24
-4.5845845845845862e-02	4.5622247467074918e-06	5.1795783258211905e+24
-4.5445445445445459e-02	4.5613011743230805e-06	3.1845318732070850e+23
-4.5045045045045057e-02	4.5614029069492607e-06	1.1602827410964610e+24
-4.4644644644644654e-02	4.5831138840338519e-06	1.7614541446022102e+24
-4.4244244244244252e-02	4.5610841210459174e-06	1.3521114284132225e+23
-4.3843843843843849e-02	5.2321524735588829e-06	6.9791592719131798e+22
-4.3443443443443447e-02	4.5655386567339856e-06	4.1165819605853010e+23
-4.3043043043043044e-02	4.5668825102845274e-06	3.6737590233187685e+23
-4.2642642642642642e-02	4.6005483742955135e-06	7.1528692357823034e+23
-4.2242242242242239e-02	4.5620003669026055e-06	2.5577708239282819e+23
-4.1841841841841837e-02	4.5888635509319992e-06	1.2169954309265768e+24
-4.1441441441441434e-02	4.6224797873088619e-06	1.4656444396076041e+23
-4.1041041041041032e-02	4.5711806592160347e-06	1.4609800043488607e+23
-4.0640640640640657e-02	4.5631828514008723e-06	1.9372936619811284e+28
-4.0240240240240255e-02	4.5631108483613027e-06	4.4130194950489072e+25
-3.9839839839839852e-02	4.5629248458366943e-06	1.4344411177430815e+25
-3.9439439439439450e-02	4.8183926990159456e-06	3.0137128650911606e+25
-3.9039039039039047e-02	4.8347396757908210e-06	1.3102130941311677e+25
-3.8638638638638645e-02	7.3512413175489890e-06	2.7907541628676179e+25
-3.8238238238238242e-02	4.6159621154368253e-06	1.1107880515493467e+25
-3.7837837837837840e-02	7.3986965116536203e-06	1.8148214532504988e+25
-3.7437437437437437e-02	4.5679241276891874e-06	6.2280605387322562e+24
-3.7037037037037035e-02	4.5659206083104952e-06	7.5297540438750410e+24
-3.6636636636636633e-02	4.5669444665814530e-06	1.0217472989504442e+26
-3.6236236236236230e-02	4.5657415026565693e-06	1.7933824421928163e+25
-3.5835835835835828e-02	4.5659246204788334e-06	1.7543531142997098e+25
-3.5435435435435453e-02	4.5690345418666634e-06	1.1033789047190360e+25
-3.5035035035035050e-02	4.6827327314424446e-06	4.6673091869878316e+25
-3.4634634634634648e-02	4.5667503300336027e-06	3.2071718039983825e+25
-3.4234234234234245e-02	4.5675672463824338e-06	1.2052024825566630e+26
-3.3833833833833843e-02	4.5675577476569480e-06	8.9293582358565897e+25
-3.3433433433433440e-02	4.5684797725676945e-06	7.0595090045308300e+25
-3.3033033033033038e-02	4.5684020254777785e-06	3.3028935626781553e+25
-3.2632632632632635e-02	4.5838937714786039e-06	2.1593284895463381e+25
-3.2232232232232233e-02	4.5687834239196117e-06	1.1784791403479672e+27
-3.1831831831831831e-02	4.5702336217396289e-06	5.0704588602447241e+22
-3.1431431431431428e-02	4.5904298599033921e-06	4.5677898597216723e+22
-3.1031031031031026e-02	4.5701457988845616e-06	6.4286794221546788e+22
-3.0630630630630623e-02	4.5700088329477224e-06	2.5545520317447027e+22
-3.0230230230230221e-02	4.5707539004038081e-06	1.1691711945641556e+22
-2.9829829829829846e-02	4.5708018010503557e-06	5.3033698277099131e+22
-2.9429429429429443e-02	4.5712109373414633e-06	2.0637934609004010e+22
-2.9029029029029041e-02	4.5714165396494591e-06	3.6080818774913938e+22
-2.8628628628628638e-02	4.5720337902290000e-06	3.0368939952509836e+22
-2.8228228228228236e-02	4.5722736754124125e-06	2.0687595118445162e+22
-2.7827827827827833e-02	4.6333941327454558e-06	9.9364832029666317e+21
-2.7427427427427431e-02	4.5735897718498078e-06	1.0576243487577121e+22
-2.7027027027027029e-02	4.5737557876799286e-06	4.0722286605445816e+32
-2.6626626626626626e-02	4.6215904400117238e-06	4.6653747156602431e+25
-2.6226226226226224e-02	4.7457424826711083e-06	4.0921109550029629e+24
-2.5825825825825821e-02	4.5749111382913882e-06	1.4063415500383018e+24
-2.5425425425425419e-02	4.5741775199036567e-06	1.1232042631608906e+24
-2.5025025025025016e-02	4.7845521881923024e-06	9.4799516041687799e+23
-2.4624624624624641e-02	4.5746376899797224e-06	1.4719468138584290e+25
-2.4224224224224239e-02	4.5746404699638468e-06	1.5085053056575510e+25
-2.3823823823823836e-02	4.5779824717620761e-06	2.1223864275066946e+24
-2.3423423423423434e-02	4.5855007884755771e-06	8.6654874084147226e+23
-2.3023023023023031e-02	4.5790368349757778e-06	3.4938974794811014e+25
-2.2622622622622629e-02	4.5766837402398717e-06	7.8390229349488283e+23
-2.2222222222222227e-02	4.5833514682165666e-06	2.6320288956407398e+23
-2.1821821821821824e-02	4.5815711932106515e-06	1.7747827725830316e+23
-2.1421421421421422e-02	4.5773763379468342e-06	1.3008951698681229e+23
-2.1021021021021019e-02	4.5810486727164131e-06	1.0284414950104679e+23
-2.0620620620620617e-02	4.5780881346659659e-06	3.5788032014890308e+22
-2.0220220220220214e-02	4.5789456165477912e-06	1.3453537823439868e+26
-1.9819819819819812e-02	4.6805191496899763e-06	1.4899007175194943e+24
-1.9419419419419409e-02	4.5797104331480279e-06	4.3271391127853477e+24
-1.9019019019019034e-02	4.5972210803697519e-06	2.4372804874415395e+24
-1.8618618618618632e-02	4.5799230236783457e-06	3.4946591923785865e+24
-1.8218218218218230e-02	4.5832460456181457e-06	3.7314851274663752e+25
-1.7817817817817827e-02	4.6037506368755118e-06	4.6893721232961580e+24
-1.7417417417417425e-02	4.5880821488076605e-06	2.4506981254629086e+24
-1.7017017017017022e-02	1.4968899099955316e-05	5.7377735861297994e+23
-1.6616616616616620e-02	5.3137840188299484e-06	4.4145632310373617e+23
-1.6216216216216217e-02	4.5957538682439828e-06	2.6325298985424665e+23
-1.5815815815815815e-02	4.5838923548919582e-06	3.7277370089932400e+23
-1.5415415415415412e-02	4.5992805091102266e-06	1.0986238825339581e+23
-1.5015015015015010e-02	4.5958585370507086e-06	4.8996122245419193e+22
-1.4614614614614607e-02	4.5880239512418500e-06	2.4270618666172905e+23
-1.4214214214214205e-02	5.2883154003624511e-06	9.3444807745138485e+22
-1.3813813813813830e-02	4.5852160035324215e-06	5.3945603120840871e+22
-1.3413413413413428e-02	4.6651836314901706e-06	2.2643803515377909e+22
-1.3013013013013025e-02	4.6446928028350082e-06	1.4143740275191773e+22
-1.2612612612612623e-02	4.5874435137996593e-06	1.1569981541680989e+22
-1.2212212212212220e-02	4.6021773962149942e-06	2.8697114665029882e+24
-1.1811811811811818e-02	4.9669064734671233e-06	2.2366113978358400e+22
-1.1411411411411415e-02	4.6195086358486479e-06	1.8223694629901550e+23
-1.1011011011011013e-02	4.5899266758072827e-06	2.9192303556934893e+22
-1.0610610610610610e-02	4.6032331791493332e-06	3.7267234227011757e+22
-1.0210210210210208e-02	4.6714015429736201e-06	6.4704611317603365e+22
-9.8098098098098052e-03	4.5910300270039187e-06	6.0362492167764746e+22
-9.4094094094094027e-03	4.6136477957284755e-06	8.2571824837565427e+22
-9.0090090090090003e-03	4.6640025144869713e-06	7.8643035973179895e+22
-8.6086086086085978e-03	4.5934287026594974e-06	4.2597831637799187e+23
-8.2082082082082231e-03	4.5901217454654157e-06	1.9127907310653401e+23
-7.8078078078078206e-03	4.6831539220637289e-06	1.5653590154974702e+23
-7.4074074074074181e-03	4.5958796981976900e-06	1.2924879772099150e+24
-7.0070070070070156e-03	4.5949160654764492e-06	4.9371159962526266e+23
-6.6066066066066131e-03	4.6281338196252854e-06	1.7208885420573276e+23
-6.2062062062062107e-03	4.5908284910539436e-06	2.7176417468596022e+23
-5.8058058058058082e-03	4.7324299004276646e-06	6.9501981451210358e+23
-5.4054054054054057e-03	4.5950692266292534e-06	8.7168731379975770e+23
-5.0050050050050032e-03	4.7680621574656496e-06	3.3985419208225897e+24
-4.6046046046046007e-03	4.6676114877159460e-06	7.7260355337881941e+23
-4.2042042042041983e-03	4.6276512888294461e-06	8.3480526256690055e+23
-3.8038038038037958e-03	4.6158189883053111e-06	5.4678049677246162e+24
-3.4034034034033933e-03	4.6047096630029834e-06	2.4629302383895522e+24
-3.0030030030030186e-03	4.6080223844947558e-06	2.2260307000799222e+25
-2.6026026026026161e-03	4.6000771971594171e-06	1.1219312336463475e+24
-2.2022022022022136e-03	4.7022420937507284e-06	7.5364305936429365e+23
-1.8018018018018112e-03	4.6044679983089475e-06	2.6345236539809061e+24
-1.4014014014014087e-03	4.5997671793528850e-06	4.2143784588124851e+24
-1.0010010010010062e-03	4.6123290072705632e-06	1.3803715902708596e+25
-6.0060060060060372e-04	4.6062296062566782e-06	2.5285593091344875e+24
-2.0020020020020124e-04	4.5981707259862656e-06	3.5703943920420692e+25
2.0020020020020124e-04	4.6135869897412829e-06	3.7987403000269351e+24
6.0060060060060372e-04	4.6006834921911632e-06	2.2251787891561332e+24
1.0010010010010062e-03	4.6039868041438485e-06	5.4993784795325016e+24
1.4014014014014087e-03	4.6086446897883903e-06	1.4793386397903532e+24
1.8018018018018112e-03	4.7988599985505560e-06	4.9590142570101423e+24
2.2022022022022136e-03	4.6030440459255421e-06	8.0139592573227495e+25
2.6026026026025884e-03	6.8831318576179800e-06	1.7133873420330219e+26
3.0030030030029908e-03	4.6230761404952569e-06	4.9912548931926790e+24
3.4034034034033933e-03	4.6077243889876505e-06	8.3367070016361192e+25
3.8038038038037958e-03	4.6025479247712313e-06	1.5127799178780850e+28
4.2042042042041983e-03	4.6677050353296686e-06	7.7980162494054644e+30
4.6046046046046007e-03	4.6381277644716712e-06	6.4506748889726307e+25
5.0050050050050032e-03	4.6270154168253734e-06	7.9049331867813098e+25
5.4054054054054057e-03	4.6031742980742068e-06	6.6864900614350527e+25
5.8058058058058082e-03	4.6029810435169287e-06	8.3222177974301528e+26
6.2062062062062107e-03	4.6030367791958377e-06	2.1842554452350150e+24
6.6066066066066131e-03	4.6411318510759508e-06	5.4416398312488919e+24
7.0070070070070156e-03	7.6743884661160317e-06	9.7399153657706866e+24
7.4074074074074181e-03	4.6032232669145480e-06	5.6386681549124728e+24
7.8078078078077928e-03	4.6056050083894505e-06	2.1698873682376829e+24
8.2082082082081953e-03	4.6030937683609625e-06	1.3513374520270411e+27
8.6086086086085978e-03	4.6080633499540334e-06	4.5873857245613982e+23
9.0090090090090003e-03	1.5155262006310134e-05	4.4029165890975555e+23
9.4094094094094027e-03	4.6168384845637341e-06	6.7748993048983759e+23
9.8098098098098052e-03	4.6127758998182296e-06	1.0125418157824524e+24
1.0210210210210208e-02	4.6396602615004164e-06	6.5573905925358516e+23
1.0610610610610610e-02	4.6160139892178706e-06	4.5253712207443323e+23
1.1011011011011013e-02	4.6077273492954620e-06	1.2318357082230400e+23
1.1411411411411415e-02	4.6253652251882100e-06	1.5066716368646582e+24
1.1811811811811818e-02	4.6078669542608207e-06	3.0480401692729538e+23
1.2212212212212220e-02	4.6076388318089034e-06	1.5782813364383763e+23
1.2612612612612623e-02	4.6089299412657889e-06	3.8200336339996496e+23
1.3013013013013025e-02	4.9471782460808594e-06	8.6416782710657674e+23
1.3413413413413400e-02	6.7676095414421461e-06	3.3354355213041173e+23
1.3813813813813802e-02	4.6149582672430800e-06	6.9108469458698847e+23
1.4214214214214205e-02	4.6472866969633911e-06	5.0236609447048490e+24
1.4614614614614607e-02	4.6452745004320110e-06	1.2271062580593757e+26
1.5015015015015010e-02	4.6099076526653206e-06	1.9530286611015347e+28
1.5415415415415412e-02	4.6130783002574002e-06	1.4981226586883328e+22
1.5815815815815815e-02	4.6174740967691638e-06	6.7351354286490759e+21
1.6216216216216217e-02	4.6165732970834217e-06	1.0346074467953940e+22
1.6616616616616620e-02	5.0038568363947895e-06	1.0873904265083417e+22
1.7017017017017022e-02	4.6504889961214358e-06	1.4609087226322484e+22
1.7417417417417425e-02	4.6122777297410004e-06	9.8080799939917219e+22
1.7817817817817827e-02	4.6113456420919196e-06	2.1780508435525828e+22
1.8218218218218230e-02	4.6208370845261304e-06	2.3989906252241614e+22
1.8618618618618604e-02	4.6127233613915743e-06	7.1852406455003483e+22
1.9019019019019007e-02	4.6121614720372411e-06	1.1310838909565427e+23
1.9419419419419409e-02	4.6155340116365096e-06	1.8495967865556880e+23
1.9819819819819812e-02	4.6402675090504180e-06	6.5765575403680783e+22
2.0220220220220214e-02	4.6238532482886558e-06	4.1175324583514918e+23
2.0620620620620617e-02	4.6441393870096401e-06	4.6190299676499782e+22
2.1021021021021019e-02	4.6301217921102094e-06	3.3180108716224500e+23
2.1421421421421422e-02	4.6148779255809925e-06	6.7129948047066810e+23
2.1821821821821824e-02	4.6161143660181447e-06	3.1029370073096441e+23
2.2222222222222227e-02	4.6153740519130768e-06	3.8143994392337334e+23
2.2622622622622629e-02	4.6189372690527112e-06	1.9489403029354082e+23
2.3023023023023031e-02	4.6147975373755051e-06	8.0557113687485097e+23
2.3423423423423434e-02	4.6158496952467080e-06	5.8534686805004984e+25
2.3823823823823836e-02	4.6197755606381721e-06	3.0773275476354065e+22
2.4224224224224211e-02	4.6162789903177123e-06	1.1216544655705190e+23
2.4624624624624614e-02	4.6167373081703879e-06	1.8464261589068525e+24
2.5025025025025016e-02	4.6164859117589153e-06	5.8264024097040936e+22
2.5425425425425419e-02	4.6200467718610168e-06	3.5412484791894303e+22
2.5825825825825821e-02	4.6180597180139384e-06	2.0335821464466404e+23
2.6226226226226224e-02	4.6170458377970878e-06	4.0298968599631833e+23
2.6626626626626626e-02	4.6176628685604972e-06	2.6888043821357190e+23
2.7027027027027029e-02	4.6188738693293212e-06	4.0299644867171763e+24
2.7427427427427431e-02	4.6200166443814999e-06	8.6234785056916815e+23
2.7827827827827833e-02	4.6190174881208098e-06	5.6634187933516906e+23
2.8228228228228236e-02	4.6206625022192733e-06	2.5506262193376528e+24
2.8628628628628638e-02	4.6199839632906579e-06	8.6199974520624263e+23
2.9029029029029041e-02	5.3419316268669837e-06	2.1246061911676180e+24
2.9429429429429416e-02	4.6435328472529028e-06	1.5655138251565588e+25
2.9829829829829818e-02	4.6208136050342650e-06	3.5244184005460832e+24
3.0230230230230221e-02	4.6200459574154607e-06	1.1176610065761046e+26
3.0630630630630623e-02	4.7280403072926212e-06	3.3139578353561266e+20
3.1031031031031026e-02	4.6255378729706720e-06	5.2646193523754480e+20
3.1431431431431428e-02	4.6204525398372979e-06	2.8530699297119702e+20
3.1831831831831831e-02	4.6350112291516456e-06	3.8842020745379492e+23
3.2232232232232233e-02	4.6241535881251435e-06	1.1545688745839557e+20
3.2632632632632635e-02	4.6242904777115466e-06	5.7841840851685225e+20
3.3033033033033038e-02	4.6251755762786253e-06	1.5521232440738521e+21
3.3433433433433440e-02	4.6465289657522002e-06	7.5636910688739459e+20
3.3833833833833843e-02	4.6251962272680861e-06	1.0127143645122012e+21
3.4234234234234245e-02	4.6239676387195670e-06	2.2412623865089570e+20
3.4634634634634648e-02	4.6313663564558178e-06	1.7291789264916636e+21
3.5035035035035023e-02	4.6240242553323771e-06	3.8789966185605222e+20
3.5435435435435425e-02	4.6244115103320409e-06	7.9332311583352776e+20
3.5835835835835828e-02	4.6246367620687942e-06	3.6308218041231042e+20
3.6236236236236230e-02	4.6353533200085717e-06	2.6723805955493636e+20
3.6636636636636633e-02	5.8264368697007576e-06	7.1205913992224886e+20
3.7037037037037035e-02	4.6259969483277956e-06	1.2926744921472586e+21
3.7437437437437437e-02	4.6350375334930513e-06	6.7263964118506576e+20
3.7837837837837840e-02	4.6261276194998485e-06	2.3455375960229062e+20
3.8238238238238242e-02	4.6270548511943991e-06	1.5930428702894198e+20
3.8638638638638645e-02	4.6354883541334888e-06	2.8719894036031187e+20
3.9039039039039047e-02	4.6393684453892732e-06	2.3403576109028304e+20
3.9439439439439450e-02	4.6377915773441928e-06	9.5960707962909426e+20
3.9839839839839852e-02	4.6292027337367791e-06	1.9197939603647621e+20
4.0240240240240227e-02	4.6371068102078585e-06	8.2803375071626304e+20
4.0640640640640630e-02	6.7263716586469739e-06	1.7882928518762537e+21
4.1041041041041032e-02	4.6324630143661351e-06	5.6483007857254151e+21
4.1441441441441434e-02	4.6938582958552552e-06	2.4499087307522148e+21
4.1841841841841837e-02	6.1459126104639164e-05	8.8384917901625723e+21
4.2242242242242239e-02	4.6303598250120906e-06	4.3237287694302210e+21
4.2642642642642642e-02	4.6311496319556401e-06	1.8575580324037227e+20
4.3043043043043044e-02	4.6318372963498712e-06	8.3107559304587746e+20
4.3443443443443447e-02	7.6623291129462011e-06	5.5979663628712097e+20
4.3843843843843849e-02	4.6328739715469595e-06	5.3222103744276149e+20
4.4244244244244252e-02	4.6327606782024703e-06	1.3974413427211334e+21
4.4644644644644654e-02	4.6333728630380376e-06	4.4338296220445396e+20
4.5045045045045057e-02	4.6331137395061188e-06	3.6023621484662945e+21
4.5445445445445459e-02	4.6333216841762104e-06	5.3625589290372714e+20
4.5845845845845834e-02	4.6353077075607244e-06	7.3062403039273167e+21
4.6246246246246236e-02	4.6344168589594825e-06	5.0029824337374806e+20
4.6646646646646639e-02	4.6346205011873368e-06	1.8075356460020812e+21
4.7047047047047041e-02	4.6380693706903524e-06	1.1213994213024680e+21
4.7447447447447444e-02	4.6387314867673240e-06	1.0394148714031979e+21
4.7847847847847846e-02	6.7300278473092228e-06	8.5790255644405033e+21
4.8248248248248249e-02	4.6544469326420970e-06	2.0385741758557572e+21
4.8648648648648651e-02	4.6491910690823096e-06	1.7215733602408928e+21
4.9049049049049054e-02	4.6384565187467728e-06	8.6641174377539974e+20
4.9449449449449456e-02	4.8203717995724803e-06	2.4144319873683402e+21
4.9849849849849859e-02	4.6490404840656702e-06	1.2187673057478807e+22
5.0250250250250261e-02	4.6407373914669380e-06	6.2438685660987450e+21
5.0650650650650664e-02	4.6385055493430105e-06	1.7274609124793123e+22
5.1051051051051066e-02	4.6377824380787333e-06	9.6950228644147036e+20
5.1451451451451469e-02	4.6378076810745559e-06	8.6311450073858908e+21
5.1851851851851871e-02	4.6377407781994424e-06	2.1905629109958455e+21
5.2252252252252274e-02	4.6381684418351619e-06	1.0818558729670826e+21
5.2652652652652676e-02	4.6380543897371755e-06	2.2748259948113657e+21
5.3053053053053079e-02	4.6390041453758896e-06	4.7853023731474896e+21
5.3453453453453481e-02	4.6396812034556914e-06	3.4074180743519518e+22
5.3853853853853828e-02	4.6396109213066341e-06	1.7222264723577202e+22
5.4254254254254231e-02	4.6388710008783008e-06	2.3941356464653197e+22
5.4654654654654633e-02	4.6445493920332594e-06	6.1815988076393477e+21
5.5055055055055035e-02	4.6455315673695186e-06	2.0552097640116965e+21
5.5455455455455438e-02	4.6396607964526022e-06	1.8044801628810838e+21
5.5855855855855840e-02	4.6427364442814564e-06	2.9563115352600206e+22
5.6256256256256243e-02	4.6560641828131559e-06	2.5940187863648791e+23
5.6656656656656645e-02	4.6429805185068206e-06	3.0602920169982126e+22
5.7057057057057048e-02	4.6395668330670070e-06	6.9964172310375091e+21
5.7457457457457450e-02	4.6407595110703392e-06	3.7228322582787355e+21
5.7857857857857853e-02	4.6388654520248555e-06	8.4524724097161133e+21
5.8258258258258255e-02	4.6402659033373986e-06	3.1573155915882828e+22
5.8658658658658658e-02	4.6399859221663810e-06	9.3870667078355502e+21
5.9059059059059060e-02	4.6399489546835545e-06	4.4496964775529048e+21
5.9459459459459463e-02	4.6397480879633385e-06	6.1966376198120134e+21
5.9859859859859865e-02	4.6407545597692767e-06	2.0308947440632097e+22
6.0260260260260268e-02	4.6402747708748157e-06	3.7405871120798880e+22
6.0660660660660670e-02	4.6399871246469213e-06	6.3128075532056060e+22
6.1061061061061073e-02	4.6402680678730764e-06	3.0877345474327387e+22
6.1461461461461475e-02	4.6404202534940703e-06	3.8021877019692392e+22
6.1861861861861878e-02	4.6404071190498866e-06	3.9466794830370924e+22
6.2262262262262280e-02	4.6407965423969595e-06	1.8695539492808764e+23
6.2662662662662683e-02	4.6403639601166273e-06	9.4032725403404679e+22
6.3063063063063085e-02	4.6404586374036430e-06	3.1566887173088059e+22
6.3463463463463488e-02	4.6410290439084552e-06	1.4841707580043827e+24
6.3863863863863890e-02	4.6404599372704361e-06	9.0842779034482293e+23
6.4264264264264293e-02	4.6404832667180281e-06	7.4148187685598330e+22
6.4664664664664639e-02	4.6408699856012043e-06	4.3802801849256219e+22
6.5065065065065042e-02	4.6409644476834408e-06	8.6800514395726999e+22
6.5465465465465444e-02	4.6408772589844227e-06	2.0069690346349436e+23
6.5865865865865847e-02	4.6411787119353701e-06	7.9028260034612633e+23
6.6266266266266249e-02	4.6411633156244163e-06	1.7339109299894886e+26
6.6666666666666652e-02	4.6411683397985540e-06	3.3089236702083317e+24
6.7067067067067054e-02	4.6413232517606327e-06	1.6111559400240238e+28
6.7467467467467457e-02	4.6412730763281229e-06	2.5349079586427310e+25
6.7867867867867859e-02	4.6412901924603141e-06	4.6053750286937632e+23
6.8268268268268262e-02	4.6416253934591900e-06	9.3464412246258596e+22
6.8668668668668664e-02	4.6419872128189406e-06	2.5085268716532816e+23
6.9069069069069067e-02	4.6413887723304746e-06	1.0271488222815813e+23
6.9469469469469469e-02	4.6420566636070973e-06	1.3186962973080835e+23
6.9869869869869872e-02	4.6420968048879487e-06	1.2549119635116269e+24
7.0270270270270274e-02	4.6421640426331546e-06	5.9204581244365495e+23
7.0670670670670677e-02	4.6424187423413316e-06	3.3036466683106730e+23
7.1071071071071079e-02	4.6422980233106474e-06	7.8503096271648577e+23
7.1471471471471482e-02	4.6423889852234083e-06	1.5208596150213841e+23
7.1871871871871884e-02	4.6423895385839553e-06	1.0799983972610272e+24
7.2272272272272287e-02	4.6426973371805159e-06	1.9693272966728485e+24
7.2672672672672689e-02	4.6428936594795435e-06	1.3887281465649351e+27
7.3073073073073092e-02	4.6424175484672093e-06	6.6251874440619185e+22
7.3473473473473494e-02	4.6425943671614087e-06	1.3460509078346258e+22
7.3873873873873896e-02	4.6432848053560163e-06	7.6854995164446100e+22
7.4274274274274299e-02	4.6431672955215651e-06	2.8033267829042754e+22
7.4674674674674701e-02	4.6429683494368129e-06	1.5891956839269676e+23
7.5075075075075104e-02	4.6434610419108138e-06	8.3216661557621429e+22
7.5475475475475451e-02	4.6425688667061118e-06	9.8371133627448500e+21
7.5875875875875853e-02	4.6437200278254675e-06	1.0467081537875264e+22
7.6276276276276256e-02	4.6435100056710952e-06	1.2407268336392512e+22
7.6676676676676658e-02	4.6435264169464151e-06	8.8204558187617621e+22
7.7077077077077061e-02	4.6438975322992547e-06	1.7188310046500452e+22
7.7477477477477463e-02	4.6439595916610605e-06	1.6275301297944554e+22
7.7877877877877866e-02	4.6437964420925798e-06	6.1279345082501815e+22
7.8278278278278268e-02	4.6442322171183379e-06	6.7174831999000397e+22
7.8678678678678671e-02	4.6447143752866045e-06	2.1125663939066346e+22
7.9079079079079073e-02	4.6444232226070284e-06	6.3157603152546127e+22
7.9479479479479476e-02	4.6446067048546115e-06	1.5185115707261279e+22
7.9879879879879878e-02	4.6446265235017062e-06	1.0284545889312157e+22
8.0280280280280281e-02	4.6447580560181488e-06	8.7651499249379479e+21
8.0680680680680683e-02	4.6449976813372885e-06	5.4938395622654544e+21
8.1081081081081086e-02	4.6450673795557834e-06	3.4706383707475935e+21
8.1481481481481488e-02	4.6452414467202455e-06	6.9535060277465469e+21
8.1881881881881891e-02	4.6456170865382958e-06	4.1035275784724095e+21
8.2282282282282293e-02	4.6455888836356835e-06	3.3094828431143081e+21
8.2682682682682695e-02	4.6458308314617517e-06	3.0163221213567669e+21
8.3083083083083098e-02	4.6541322453351693e-06	4.8959094115348460e+21
8.3483483483483500e-02	4.6465277351228289e-06	4.2604876061790768e+21
8.3883883883883903e-02	4.6463285380443285e-06	3.5137800202751128e+21
8.4284284284284305e-02	4.6466978428141667e-06	5.9985694403252705e+21
8.4684684684684708e-02	4.6463840146544667e-06	3.5261359484637896e+21
8.5085085085085110e-02	4.6467699249273121e-06	1.1831947659994357e+21
8.5485485485485513e-02	4.6470028303956440e-06	2.4365637078910800e+21
8.5885885885885915e-02	4.6470464756472686e-06	2.8873376861338347e+22
8.6286286286286262e-02	4.6473293919696164e-06	1.0994226348511271e+21
8.6686686686686665e-02	4.6475265439864904e-06	6.3423770172964680e+21
8.7087087087087067e-02	4.6474554920994356e-06	9.6085497679302864e+21
8.7487487487487470e-02	4.6500327205599494e-06	1.1714671123023908e+22
8.7887887887887872e-02	4.6801209962850831e-06	1.9909363864614116e+21
8.8288288288288275e-02	4.6766772279067972e-06	2.9105878890057428e+21
8.8688688688688677e-02	4.6484817340737144e-06	6.0259329997391725e+20
8.9089089089089080e-02	4.6484321564599478e-06	2.2295191918083912e+21
8.9489489489489482e-02	4.6488334909129063e-06	1.3664742395776682e+21
8.9889889889889885e-02	4.6487021840815552e-06	8.8376572233969901e+21
9.0290290290290287e-02	4.6492545604824785e-06	1.4924717334533628e+21
9.0690690690690690e-02	4.6492737544430321e-06	1.6481475727892126e+21
9.1091091091091092e-02	4.6499740876966101e-06	1.5126592527994218e+21
9.1491491491491495e-02	4.6575241438361595e-06	1.2229053322054274e+21
9.1891891891891897e-02	4.6557580540237356e-06	9.9031812168583191e+20
9.2292292292292299e-02	4.7366490778752880e-06	5.2411893993556574e+20
9.2692692692692702e-02	4.6507008631369013e-06	1.1032470686449575e+22
9.3093093093093104e-02	8.1867409218118603e-06	5.1006987977446687e+20
9.3493493493493507e-02	6.7662269097746216e-06	1.1068227325944791e+21
9.3893893893893909e-02	4.6502848780828794e-06	7.9938883565308045e+20
9.4294294294294312e-02	4.6499696135846240e-06	6.9369256284437414e+20
9.4694694694694714e-02	4.6507866714102791e-06	1.5069738356452369e+22
9.5095095095095117e-02	4.6517644452283996e-06	1.6808661783790661e+21
9.5495495495495519e-02	9.7363021498144149e-06	7.8045712879515193e+20
9.5895895895895922e-02	4.6523030098691775e-06	5.3632253752074463e+20
9.6296296296296324e-02	4.6506415670728945e-06	9.0773935593397774e+20
9.6696696696696727e-02	4.6512515210094542e-06	6.3074169833102401e+22
9.7097097097097074e-02	4.6515237228462593e-06	7.8895542964426886e+20
9.7497497497497476e-02	4.6520889378963463e-06	5.8884317321113220e+20
9.7897897897897879e-02	4.6522430863482778e-06	2.9377140222025486e+20
9.8298298298298281e-02	4.6972004578185336e-06	1.0813048468680418e+22
9.8698698698698684e-02	1.2397652781105280e-05	1.5677751260803330e+21
9.9099099099099086e-02	4.6531841216429675e-06	3.6478493647627747e+20
9.9499499499499489e-02	5.1059946276940105e-06	6.2881688496124849e+21
9.9899899899899891e-02	4.6561894576757203e-06	8.1220381851949177e+20
1.0030030030030029e-01	4.6549137220890161e-06	4.5468459883473341e+21
1.0070070070070070e-01	4.6622362325066385e-06	2.2891326640606932e+21
1.0110110110110110e-01	4.6535194126665380e-06	3.4276168494318138e+20
1.0150150150150150e-01	4.6574709475001887e-06	4.6655305663866349e+22
1.0190190190190190e-01	4.6533870734183091e-06	3.4439725862906631e+21
1.0230230230230231e-01	4.6552477940562687e-06	5.3520236956543169e+20
1.0270270270270271e-01	4.6545881281351589e-06	1.1303953499136489e+21
1.0310310310310311e-01	4.6542398497242296e-06	1.2366573277038303e+21
1.0350350350350351e-01	4.6550862473047280e-06	3.0078846014223742e+21
1.0390390390390392e-01	4.6545347311193096e-06	4.4604348963986040e+20
1.0430430430430432e-01	4.6551233234992833e-06	4.4029607495019089e+20
1.0470470470470472e-01	3.7066121383953765e-05	1.1858463924789951e+21
1.0510510510510512e-01	4.6551095611876703e-06	4.6085824817065309e+20
1.0550550550550553e-01	4.6557572598002247e-06	7.3283504035696581e+20
1.0590590590590593e-01	4.6567482344306647e-06	2.0502429199612713e+20
1.0630630630630633e-01	4.6558292202261020e-06	6.1139349409162278e+20
1.0670670670670673e-01	4.6562940399357875e-06	3.2037018814266494e+20
1.0710710710710714e-01	2.5705761039895290e-05	8.9536746987200591e+20
1.0750750750750754e-01	4.6561163817321391e-06	1.2397818727093221e+21
1.0790790790790789e-01	4.6567823545376128e-06	2.4835195161935816e+20
1.0830830830830829e-01	4.6565200289685284e-06	6.4537138209770452e+20
1.0870870870870869e-01	4.6566508275185521e-06	3.8884259323852390e+20
1.0910910910910909e-01	4.6591692631115578e-06	4.0530247550464793e+20
1.0950950950950950e-01	4.6610544654592829e-06	1.2933402615589409e+21
1.0990990990990990e-01	4.6570700006718999e-06	5.5632662343840720e+20
1.1031031031031030e-01	4.6577307281977195e-06	8.0179525700292213e+21
1.1071071071071070e-01	4.6577493792936095e-06	2.6803944244575971e+20
1.1111111111111110e-01	4.6608925503970179e-06	1.5932888395458261e+21
1.1151151151151151e-01	4.6582211958354646e-06	5.6653210163714386e+20
1.1191191191191191e-01	4.6588729158930799e-06	3.1416717912950689e+20
1.1231231231231231e-01	4.6613274047354902e-06	4.0127571278609521e+20
1.1271271271271271e-01	4.6585297192276404e-06	9.7391700106884363e+20
1.1311311311311312e-01	4.6589596432882453e-06	6.6398518214843433e+20
1.1351351351351352e-01	4.6595120987892819e-06	4.1223465837921797e+21
1.1391391391391392e-01	4.6939385516395368e-06	2.3290434625957636e+20
1.1431431431431432e-01	7.9856590654455975e-06	2.7658705040110230e+21
1.1471471471471473e-01	4.6604683216420470e-06	4.3931977824725264e+20
1.1511511511511513e-01	1.9847110256393674e-05	2.5401087011597209e+20
1.1551551551551553e-01	4.6600234841043751e-06	5.0581624660316147e+20
1.1591591591591593e-01	7.0868512819046261e-04	9.1331162018008557e+20
1.1631631631631634e-01	4.6618465048501451e-06	1.5131710590356205e+21
1.1671671671671674e-01	4.6753802623926522e-06	1.1019437937363121e+22
1.1711711711711714e-01	4.6611948756818400e-06	2.9557747098117728e+20
1.1751751751751754e-01	4.6615966838100518e-06	4.4935645726034064e+21
1.1791791791791795e-01	4.6706075391265613e-06	1.9163668876147850e+21
1.1831831831831829e-01	4.6693595442162733e-06	9.2744830874254783e+20
1.1871871871871870e-01	4.6616640831566723e-06	3.0863628306597198e+21
1.1911911911911910e-01	5.7901833476221837e-06	2.4912175071537351e+21
1.1951951951951950e-01	4.6619056292776949e-06	8.4444233400049635e+21
1.1991991991991990e-01	3.6407762908591101e-02	2.8100388313534523e+20
1.2032032032032031e-01	4.6623064933074594e-06	5.4013981892089196e+21
1.2072072072072071e-01	5.2393837262369466e-05	1.1921191432715114e+21
1.2112112112112111e-01	4.6671548142306290e-06	2.9394237187067288e+27
1.2152152152152151e-01	4.7713438231501906e-06	7.7334877470886641e+23
1.2192192192192192e-01	4.6625572608070238e-06	1.3177179612999651e+23
1.2232232232232232e-01	4.6746084424406918e-06	4.3921975127703866e+23
1.2272272272272272e-01	4.6761676565063112e-06	5.1102566489939727e+22
1.2312312312312312e-01	4.6618027369773504e-06	2.3079570422203801e+23
1.2352352352352353e-01	4.6648810692226569e-06	1.8491336207006146e+23
1.2392392392392393e-01	4.8812022263431341e-06	1.2528359750406876e+23
1.2432432432432433e-01	4.6654637202913083e-06	4.1111754570662907e+22
1.2472472472472473e-01	4.6872478711763534e-06	6.3133716575733001e+22
1.2512512512512514e-01	4.6653178136946062e-06	2.5396436402660308e+23
1.2552552552552554e-01	4.6659621781688972e-06	7.1913487318431012e+22
1.2592592592592594e-01	4.6652171113581719e-06	3.3800913722311946e+23
1.2632632632632634e-01	4.6650741372022750e-06	3.8831976980924407e+22
1.2672672672672675e-01	4.6715826759074190e-06	1.4264175311802446e+22
1.2712712712712715e-01	4.6743185879134412e-06	7.5153273123142894e+21
1.2752752752752755e-01	4.6658403459227022e-06	2.6186934471921999e+22
1.2792792792792795e-01	4.7148321097403174e-06	6.3833322442350142e+22
1.2832832832832836e-01	4.6664964017804529e-06	1.2632637283536590e+22
1.2872872872872876e-01	4.6937528599539303e-06	4.8707210639821872e+21
1.2912912912912911e-01	4.6680251542856199e-06	2.1805940313430025e+22
1.2952952952952951e-01	4.6673728810786264e-06	8.8361110565018350e+21
1.2992992992992991e-01	4.6676604093845234e-06	1.6833692555778766e+22
1.3033033033033031e-01	4.6674094603455797e-06	1.9235590278835297e+22
1.3073073073073072e-01	4.6716856303550494e-06	1.8333172784014201e+22
1.3113113113113112e-01	4.6747898665170890e-06	7.8443926369761178e+21
1.3153153153153152e-01	4.6679261008838095e-06	5.1409412782327406e+21
1.3193193193193192e-01	4.7134069227266746e-06	9.7393105314101749e+21
1.3233233233233233e-01	4.7797650200267825e-06	9.0866545484516200e+21
1.3273273273273273e-01	4.6689114329734215e-06	7.5233745453746907e+21
1.3313313313313313e-01	4.6731243888763083e-06	1.1275811644383443e+22
1.3353353353353353e-01	4.6733622186965101e-06	9.1227648114870316e+21
1.3393393393393394e-01	4.6740868455790947e-06	6.8608471469376364e+21
1.3433433433433434e-01	4.6700390916540227e-06	4.7674988164569870e+21
1.3473473473473474e-01	4.6715207717804876e-06	8.8178394403738401e+21
1.3513513513513514e-01	4.6810031934842096e-06	8.5530902634621567e+21
1.3553553553553555e-01	1.7929745908675291e-05	3.4900703590065472e+22
1.3593593593593595e-01	4.6715579219814042e-06	1.0621799918488655e+22
1.3633633633633635e-01	4.6744239853955438e-06	2.7343889474494298e+22
1.3673673673673675e-01	4.6715566805059115e-06	4.4123704861593241e+22
1.3713713713713716e-01	4.6713606113486187e-06	1.1060440392871745e+23
1.3753753753753756e-01	5.2063946664742645e-06	6.0607681925399377e+23
1.3793793793793796e-01	4.6741894913753095e-06	3.4068080269257515e+23
1.3833833833833836e-01	4.6755978808131428e-06	9.4543071744554929e+22
1.3873873873873876e-01	4.6841888769692546e-06	7.5379216952452931e+23
1.3913913913913917e-01	4.6854120358957431e-06	4.5182187141819414e+23
1.3953953953953957e-01	4.6719363391576946e-06	3.9197106898468542e+23
1.3993993993993992e-01	4.6750527205643068e-06	8.6387981934439214e+23
1.4034034034034032e-01	4.8375535610866655e-06	2.3112537320394526e+24
1.4074074074074072e-01	4.6752502258669468e-06	9.7226339056796558e+23
1.4114114114114112e-01	4.7000049481667406e-06	1.4120311873424993e+24
1.4154154154154153e-01	4.6767243867299931e-06	1.9745443140067113e+24
1.4194194194194193e-01	4.6767698701970919e-06	7.4452688166460400e+24
1.4234234234234233e-01	4.6764103051328591e-06	1.9837655154865027e+28
1.4274274274274273e-01	4.6745508973833326e-06	7.9534412911421934e+25
1.4314314314314314e-01	4.6743972586964598e-06	1.1297811893556504e+25
1.4354354354354354e-01	4.6756173558278215e-06	1.9543809683021503e+29
1.4394394394394394e-01	4.6764396300201397e-06	2.1807985631488764e+23
1.4434434434434434e-01	4.6756526516630009e-06	5.4557972663102994e+23
1.4474474474474475e-01	4.6767399370099950e-06	6.8048565587618866e+31
1.4514514514514515e-01	4.6759951956966544e-06	1.4690586893603620e+27
1.4554554554554555e-01	4.6773075883413806e-06	2.4365424766464983e+25
1.4594594594594595e-01	6.1324224150911996e-06	5.9276320263156145e+24
1.4634634634634636e-01	4.6893995700205586e-06	2.5594172653458244e+24
1.4674674674674676e-01	4.6775503502862247e-06	9.7874054591779177e+24
1.4714714714714716e-01	4.6771721566178259e-06	7.0300607318540887e+23
1.4754754754754756e-01	5.5129667781963879e-06	2.5637156297657122e+24
1.4794794794794797e-01	4.6971043176283271e-06	5.5116093202037674e+23
1.4834834834834837e-01	4.6782578630827711e-06	2.1440785299805218e+25
1.4874874874874877e-01	4.6796053017308960e-06	2.8748498105653418e+25
1.4914914914914917e-01	4.6802781416641239e-06	1.0902348746125536e+25
1.4954954954954958e-01	4.6782060172054780e-06	1.6211212965751568e+27
1.4994994994994998e-01	4.6963170151977676e-06	1.7709704202232070e+24
1.5035035035035038e-01	4.6790297656233848e-06	1.8027320911109488e+24
1.5075075075075073e-01	4.6851577564304555e-06	1.5864623691349924e+24
1.5115115115115113e-01	4.6799336707991318e-06	6.0265813349083050e+23
1.5155155155155153e-01	4.6798368289920169e-06	1.9587958308353742e+24
1.5195195195195194e-01	4.6792917803905386e-06	8.8085200897086949e+23
1.5235235235235234e-01	4.6796151461023899e-06	1.7063455939239248e+24
1.5275275275275274e-01	4.6820649320401679e-06	9.1583602133915832e+23
1.5315315315315314e-01	4.6854100059228837e-06	6.2434394114211398e+23
1.5355355355355355e-01	4.8137928658279267e-06	1.2952113791148425e+24
1.5395395395395395e-01	4.6802805723493657e-06	7.6538603846611739e+23
1.5435435435435435e-01	4.6813057580357044e-06	2.5713352796560981e+23
1.5475475475475475e-01	4.6817321716403928e-06	4.2354438204201634e+23
1.5515515515515516e-01	4.6803936724205781e-06	1.8883205387122422e+23
1.5555555555555556e-01	4.7324628971325839e-06	2.6227057417434929e+23
1.5595595595595596e-01	5.0777996952704553e-06	8.0554382029723324e+23
1.5635635635635636e-01	4.6974707202384635e-06	5.2888390556545658e+23
1.5675675675675677e-01	5.3254323745393489e-06	9.4956894402873563e+22
1.5715715715715717e-01	4.6914977582346472e-06	7.9700146976913883e+22
1.5755755755755757e-01	4.6814632211706571e-06	6.9010405196075448e+22
1.5795795795795797e-01	4.6805481087105039e-06	9.2718918877208872e+22
1.5835835835835838e-01	5.0118754812727596e-06	3.9345359850208666e+22
1.5875875875875878e-01	4.7751439230435744e-06	4.7344371827583408e+22
1.5915915915915918e-01	7.8715252863464564e-06	1.5622774171070086e+23
1.5955955955955958e-01	4.6807071792652338e-06	2.0020197410602168e+24
1.5995995995995999e-01	4.6917142113257929e-06	4.1848354247362210e+23
1.6036036036036039e-01	4.6817569486012510e-06	9.6173482994578391e+22
1.6076076076076079e-01	4.6813632124535901e-06	3.7217795597550335e+24
1.6116116116116119e-01	4.6817766490819370e-06	1.0748899019409665e+25
1.6156156156156154e-01	4.6827181426773299e-06	1.4332471162611728e+24
1.6196196196196194e-01	4.6808353851317755e-06	3.2890511504078196e+24
1.6236236236236234e-01	4.6929975855929822e-06	1.3675504140559981e+25
1.6276276276276275e-01	4.7605713128908660e-06	1.9971663357969277e+24
1.6316316316316315e-01	4.6819065806532197e-06	1.8426982174543872e+25
1.6356356356356355e-01	4.6811320442373036e-06	4.6077481206634651e+26
1.6396396396396395e-01	4.6825221959788243e-06	4.3160237826663732e+26
1.6436436436436436e-01	4.6824950125436670e-06	9.6136539855873756e+24
1.6476476476476476e-01	4.6835271446772515e-06	3.5850051220513038e+25
1.6516516516516516e-01	4.6832330940761155e-06	1.4987914071633605e+27
1.6556556556556556e-01	4.7069226187290153e-06	2.2705366687719870e+22
1.6596596596596597e-01	4.6824569352693927e-06	4.7710061041874220e+22
1.6636636636636637e-01	4.6814645673948443e-06	3.5157148544250690e+22
1.6676676676676677e-01	4.7140526335051602e-06	1.1234492149397272e+24
1.6716716716716717e-01	4.6866208196466169e-06	6.8743477431418919e+22
1.6756756756756758e-01	4.6877503741503865e-06	2.0895838502703691e+23
1.6796796796796798e-01	4.6837856115144721e-06	1.5203818320852657e+23
1.6836836836836838e-01	4.6921060636558873e-06	1.6032413656912162e+29
1.6876876876876878e-01	4.6851279103019495e-06	2.6233808684531115e+26
1.6916916916916919e-01	4.6891241960362765e-06	2.9643927466649589e+26
1.6956956956956959e-01	4.7463055360408180e-06	8.0848311426888651e+24
1.6996996996996999e-01	4.6916073754669103e-06	2.7947237685927847e+24
1.7037037037037039e-01	4.6851053442657296e-06	9.5388991806345247e+24
1.7077077077077080e-01	4.6862321637835970e-06	3.6223372236650207e+24
1.7117117117117120e-01	4.6844482582739998e-06	3.9954773900952319e+24
1.7157157157157160e-01	4.6848205660864040e-06	3.9558188635904749e+24
1.7197197197197200e-01	4.6872806375828569e-06	6.5553071062530181e+24
1.7237237237237235e-01	4.6872449889616669e-06	2.1476619040911303e+25
1.7277277277277275e-01	4.6879528021257526e-06	2.5657207137346241e+25
1.7317317317317316e-01	4.6847875128148110e-06	3.3801627240167973e+25
1.7357357357357356e-01	4.7869559965972236e-06	7.7640572257241749e+24
1.7397397397397396e-01	4.6856974091068033e-06	6.3406788026222410e+24
1.7437437437437436e-01	4.6848660673486079e-06	5.6718805632313970e+24
1.7477477477477477e-01	4.6878377129067130e-06	2.2986782993211456e+26
1.7517517517517517e-01	4.6845500892539063e-06	2.6444646610900604e+32
1.7557557557557557e-01	4.6849686541008063e-06	2.1727796221842794e+24
1.7597597597597597e-01	4.6856373137772516e-06	5.0030016804510541e+23
1.7637637637637638e-01	4.6851506036451529e-06	1.3474047523575881e+25
1.7677677677677678e-01	4.7470508075666267e-06	8.4652750404181321e+23
1.7717717717717718e-01	4.6849760313895640e-06	2.0968628670542101e+24
1.7757757757757758e-01	5.0047605495607712e-06	3.3745005806455310e+23
1.7797797797797799e-01	4.6967252505038501e-06	4.3400783343452612e+23
1.7837837837837839e-01	4.6850630164190661e-06	5.8356627449406328e+23
1.7877877877877879e-01	4.6857675956207121e-06	1.7121440955957034e+24
1.7917917917917919e-01	4.6905616568487315e-06	1.2877448301416125e+23
1.7957957957957960e-01	4.6850189455608659e-06	1.9926464674622482e+23
1.7997997997998000e-01	4.6869178401624104e-06	7.3697552629439589e+22
1.8038038038038040e-01	4.6858529667455645e-06	5.6103830703294783e+22
1.8078078078078080e-01	4.6909994813915391e-06	6.5860343551276710e+22
1.8118118118118121e-01	4.6856858678747864e-06	4.3048012252470334e+22
1.8158158158158161e-01	4.6866348608633595e-06	5.4748936244078274e+22
1.8198198198198201e-01	4.6886562485599551e-06	2.8745687565091725e+22
1.8238238238238241e-01	4.7022195191169497e-06	4.5826890839753383e+22
1.8278278278278282e-01	4.6867297970344022e-06	1.2751624486018529e+23
1.8318318318318316e-01	4.7015657105499653e-06	7.4240986929040147e+22
1.8358358358358356e-01	1.5054754639501381e-05	1.3958868175412305e+23
1.8398398398398397e-01	4.6883773926417249e-06	3.2434719308812238e+23
1.8438438438438437e-01	4.7090180165049793e-06	4.7778429918626431e+23
1.8478478478478477e-01	4.6891842380910905e-06	6.5622835394715013e+23
1.8518518518518517e-01	4.6867990455464222e-06	7.5154631675697054e+23
1.8558558558558558e-01	4.7132599216807054e-06	2.1793650945334705e+24
1.8598598598598598e-01	4.6915312360418613e-06	2.3765560703863163e+24
1.8638638638638638e-01	4.8328476583923385e-06	3.2904324470303546e+24
1.8678678678678678e-01	4.6883356886998647e-06	5.4030116508620593e+24
1.8718718718718719e-01	4.6963729198016499e-06	6.4752474822504939e+24
1.8758758758758759e-01	4.6882735809638091e-06	1.0593257651883790e+25
1.8798798798798799e-01	4.6865355544262591e-06	1.7094768371241292e+25
1.8838838838838839e-01	4.6942934471184175e-06	4.7590915516547749e+24
1.8878878878878880e-01	4.8544859081486958e-06	3.9117607612006159e+25
1.8918918918918920e-01	4.6931550503174938e-06	2.0689786172588495e+25
1.8958958958958960e-01	4.6870522438209868e-06	5.7639321830269738e+25
1.8998998998999000e-01	4.6951472666737083e-06	1.4208904654883787e+25
1.9039039039039041e-01	4.6861150283916314e-06	7.8972212473115013e+25
1.9079079079079081e-01	4.6868801826763951e-06	5.8019443840613590e+25
1.9119119119119121e-01	4.6883374259887528e-06	9.7375390246967239e+29
1.9159159159159161e-01	4.6883822131442832e-06	1.2945895563850450e+22
1.9199199199199202e-01	4.6868570938319186e-06	1.9632604861157316e+22
1.9239239239239242e-01	4.6868228630523045e-06	1.0417737757428294e+22
1.9279279279279282e-01	6.5763687660019361e-06	7.8683999764714703e+21
1.9319319319319322e-01	4.6949054618547832e-06	1.9898402952212954e+22
1.9359359359359363e-01	4.6925364704705818e-06	7.8841972868808903e+21
1.9399399399399397e-01	4.6876782288812440e-06	5.3469864027022070e+21
1.9439439439439438e-01	4.7073838896296940e-06	2.0835671257835675e+22
1.9479479479479478e-01	4.6883183704873091e-06	1.9934954354043320e+22
1.9519519519519518e-01	4.6882151300802597e-06	6.9018194810986174e+21
1.9559559559559558e-01	4.6904862769801704e-06	1.8007367703160844e+22
1.9599599599599599e-01	4.6882303080617535e-06	1.3257342430775261e+22
1.9639639639639639e-01	5.4845172131283188e-04	3.4943687122640752e+21
1.9679679679679679e-01	4.6890117201269157e-06	4.7421967071875831e+21
1.9719719719719719e-01	4.6926112804781730e-06	2.0778114530796296e+22
1.9759759759759760e-01	4.6880422507440333e-06	3.3904191280412549e+22
1.9799799799799800e-01	5.7183718135684543e-06	2.1945932968558160e+22
1.9839839839839840e-01	4.7227714403666751e-06	2.9967600538874455e+21
1.9879879879879880e-01	4.6901265838719939e-06	1.6901318099719292e+22
1.9919919919919921e-01	4.6951525564928231e-06	9.3447220786297276e+21
1.9959959959959961e-01	4.6930523162634216e-06	9.4619825767493686e+21
2.0000000000000001e-01	5.1551139409008697e-06	6.4625030280899618e+21


==> num_exp/gp_robustness/gp_sweep_p4_is2_lw_gamma_5e-02.dat <==
# eps	l2error	cond   gamma=5.000000e-02  k_s=4 k_t=4 i_s=2 geom=drift
-2.0000000000000001e-01	1.2670508152405949e-05	1.5726038135244844e+09
-1.9959959959959961e-01	1.2671414910273578e-05	1.5676671172110100e+09
-1.9919919919919921e-01	1.2672316955052068e-05	1.5627497035947685e+09
-1.9879879879879880e-01	1.2673213737003398e-05	1.5578514132524567e+09
-1.9839839839839840e-01	1.2674104720258972e-05	1.5529719166711507e+09
-1.9799799799799800e-01	1.2674989392109445e-05	1.5481111028484392e+09
-1.9759759759759760e-01	1.2675867268440731e-05	1.5432686673376873e+09
-1.9719719719719722e-01	1.2676737900091409e-05	1.5384444451125681e+09
-1.9679679679679682e-01	1.2677600877270176e-05	1.5336382645412152e+09
-1.9639639639639642e-01	1.2678455837549876e-05	1.5288497341730647e+09
-1.9599599599599601e-01	1.2679302467406629e-05	1.5240788310612960e+09
-1.9559559559559561e-01	1.2680140510705265e-05	1.5193252181575015e+09
-1.9519519519519521e-01	1.2680969775208995e-05	1.5145886413162625e+09
-1.9479479479479481e-01	1.2681790137053507e-05	1.5098689638845849e+09
-1.9439439439439440e-01	1.2682601550381518e-05	1.5051659308911533e+09
-1.9399399399399400e-01	1.2683404048149992e-05	1.5004792252380111e+09
-1.9359359359359360e-01	1.2684197749851210e-05	1.4958087471902754e+09
-1.9319319319319320e-01	1.2684982872630194e-05	1.4911541932481341e+09
-1.9279279279279279e-01	1.2685759722990765e-05	1.4865153644772639e+09
-1.9239239239239239e-01	1.2686528709482203e-05	1.4818920616800494e+09
-1.9199199199199202e-01	1.2687290338438879e-05	1.4772839748249149e+09
-1.9159159159159161e-01	1.2688045216255754e-05	1.4726909318224216e+09
-1.9119119119119121e-01	1.2688794044677115e-05	1.4681126164193499e+09
-1.9079079079079081e-01	1.2689537615409435e-05	1.4635489730815127e+09
-1.9039039039039041e-01	1.2690276801163168e-05	1.4589995977788336e+09
-1.8998998998999000e-01	1.2691012554180956e-05	1.4544643004819291e+09
-1.8958958958958960e-01	1.2691745878602272e-05	1.4499429145692136e+09
-1.8918918918918920e-01	1.2692477819433845e-05	1.4454351050627711e+09
-1.8878878878878880e-01	1.2693209442747910e-05	1.4409406885906694e+09
-1.8838838838838839e-01	1.2693941803692243e-05	1.4364594728076091e+09
-1.8798798798798799e-01	1.2694675908783901e-05	1.4319911588038511e+09
-1.8758758758758759e-01	1.2695412676421274e-05	1.4275355388714709e+09
-1.8718718718718719e-01	1.2698562741313025e-05	1.4230758980919309e+09
-1.8678678678678678e-01	1.2699497433599767e-05	1.4186452047365360e+09
-1.8638638638638638e-01	1.2700434568674869e-05	1.4142264023785908e+09
-1.8598598598598601e-01	1.2701374096266993e-05	1.4098193728895473e+09
-1.8558558558558561e-01	1.2702317469289548e-05	1.4054237905839908e+09
-1.8518518518518520e-01	1.2703262473285047e-05	1.4010394870121825e+09
-1.8478478478478480e-01	1.2704203958550999e-05	1.3966661473768203e+09
-1.8438438438438440e-01	1.2705143508252908e-05	1.3923035386468840e+09
-1.8398398398398400e-01	1.2706089063509563e-05	1.3879513836956100e+09
-1.8358358358358359e-01	1.2707040747742995e-05	1.3836094940643752e+09
-1.8318318318318319e-01	1.2707999015846101e-05	1.3792775517651963e+09
-1.8278278278278279e-01	1.2708964608678379e-05	1.3749553491904905e+09
-1.8238238238238239e-01	1.2709938523363658e-05	1.3706426017452066e+09
-1.8198198198198198e-01	1.2710920908097692e-05	1.3663391447066393e+09
-1.8158158158158158e-01	1.2711907150826268e-05	1.3620445338660147e+09
-1.8118118118118121e-01	1.2712883595021619e-05	1.3577586279310024e+09
-1.8078078078078080e-01	1.2713860408432752e-05	1.3534811309375391e+09
-1.8038038038038040e-01	1.2714842346183633e-05	1.3492117993659022e+09
-1.7997997997998000e-01	1.2715829818460017e-05	1.3449502452092316e+09
-1.7957957957957960e-01	1.2716823294249315e-05	1.3406963625692127e+09
-1.7917917917917919e-01	1.2717823307227131e-05	1.3364498332823491e+09
-1.7877877877877879e-01	1.2718830463636541e-05	1.3322102397702198e+09
-1.7837837837837839e-01	1.2719845465631603e-05	1.3279775144637277e+09
-1.7797797797797799e-01	1.2727934593372702e-05	1.4543228008119252e+09
-1.7757757757757758e-01	1.2729021456899628e-05	1.4486101945199442e+09
-1.7717717717717718e-01	1.2730117666207808e-05	1.4429600881984699e+09
-1.7677677677677678e-01	1.2731223742855531e-05	1.4373646841069264e+09
-1.7637637637637638e-01	1.2732340118358031e-05	1.4318174025636432e+09
-1.7597597597597597e-01	1.2733467238954253e-05	1.4263127773975635e+09
-1.7557557557557557e-01	1.2734605562589907e-05	1.4208459979825058e+09
-1.7517517517517520e-01	1.2735755551396593e-05	1.4154130102742696e+09
-1.7477477477477479e-01	1.2736917678522707e-05	1.4100104357978101e+09
-1.7437437437437439e-01	1.2738092409610065e-05	1.4046352594592547e+09
-1.7397397397397399e-01	1.2739280206925245e-05	1.3992850919957459e+09
-1.7357357357357359e-01	1.2740481527414064e-05	1.3939576701080799e+09
-1.7317317317317318e-01	1.2741696809393667e-05	1.3886513196000326e+09
-1.7277277277277278e-01	1.2742926479662138e-05	1.3833643052494912e+09
-1.7237237237237238e-01	1.2744170942909588e-05	1.3780954474780347e+09
-1.7197197197197198e-01	1.2745430582760740e-05	1.3728436219984605e+09
-1.7157157157157157e-01	1.2746705761986345e-05	1.3676078288996861e+09
-1.7117117117117117e-01	1.2747996817501401e-05	1.3623873038003795e+09
-1.7077077077077077e-01	1.2749304067136325e-05	1.3571814292966599e+09
-1.7037037037037039e-01	1.2750627803016819e-05	1.3519894935437932e+09
-1.6996996996996999e-01	1.2751968299411605e-05	1.3468111299347596e+09
-1.6956956956956959e-01	1.2753325812191420e-05	1.3416458004490039e+09
-1.6916916916916919e-01	1.2754700575826011e-05	1.3364931545366580e+09
-1.6876876876876878e-01	1.2756092811317506e-05	1.3313527978496981e+09
-1.6836836836836838e-01	1.2757502723298925e-05	1.3262244248074751e+09
-1.6796796796796798e-01	1.2758930503942512e-05	1.3211076824682214e+09
-1.6756756756756758e-01	1.2760376324694029e-05	1.3160022837802010e+09
-1.6716716716716717e-01	1.2761840346087355e-05	1.3109078750804267e+09
-1.6676676676676677e-01	1.2763322707144511e-05	1.3058241345101912e+09
-1.6636636636636637e-01	1.2764823521025271e-05	1.3007507546288874e+09
-1.6596596596596597e-01	1.2766342873032319e-05	1.2956874027835233e+09
-1.6556556556556556e-01	1.2767880815655163e-05	1.2906336420955982e+09
-1.6516516516516516e-01	1.2769437350247586e-05	1.2855892145943091e+09
-1.6476476476476476e-01	1.2771012427755370e-05	1.2805536606167548e+09
-1.6436436436436436e-01	1.2772605931671550e-05	1.2755266440815437e+09
-1.6396396396396398e-01	1.2774217666375336e-05	1.2705077434866588e+09
-1.6356356356356358e-01	1.2775847347455025e-05	1.2654965050692866e+09
-1.6316316316316318e-01	1.2777494583811185e-05	1.2604926193573864e+09
-1.6276276276276277e-01	1.2779158870009610e-05	1.2554955684630494e+09
-1.6236236236236237e-01	1.2780839568801321e-05	1.2505049699470642e+09
-1.6196196196196197e-01	1.2782537765695085e-05	1.2455092865048912e+09
-1.6156156156156157e-01	1.2784254095973998e-05	1.2405176253224370e+09
-1.6116116116116116e-01	1.2785988598711234e-05	1.2355307861476870e+09
-1.6076076076076076e-01	1.2787741391460246e-05	1.2305483703038330e+09
-1.6036036036036036e-01	1.2789512598785732e-05	1.2255699710940511e+09
-1.5995995995995999e-01	1.2791302338813831e-05	1.2205952883178358e+09
-1.5955955955955958e-01	1.2793110724157901e-05	1.2156239443456042e+09
-1.5915915915915918e-01	1.2794937855982968e-05	1.2106557810832462e+09
-1.5875875875875878e-01	1.2796783813043912e-05	1.2056904710294592e+09
-1.5835835835835838e-01	1.2798648637486664e-05	1.2007278624412572e+09
-1.5795795795795797e-01	1.2800532409966714e-05	1.1957678194660838e+09
-1.5755755755755757e-01	1.2802435162726678e-05	1.1908101852493935e+09
-1.5715715715715717e-01	1.2804356909901540e-05	1.1858548665224771e+09
-1.5675675675675677e-01	1.2806297637521990e-05	1.1809017898588009e+09
-1.5635635635635636e-01	1.2808257314085354e-05	1.1759508306114550e+09
-1.5595595595595596e-01	1.2810235672392523e-05	1.1710018322599669e+09
-1.5555555555555556e-01	1.2812232412122708e-05	1.1660547244500451e+09
-1.5515515515515516e-01	1.2814247562426577e-05	1.1611094505326719e+09
-1.5475475475475475e-01	1.2816280958113707e-05	1.1561660259659560e+09
-1.5435435435435435e-01	1.2818332400092629e-05	1.1512242189601355e+09
-1.5395395395395395e-01	1.2820401657186687e-05	1.1462840217728274e+09
-1.5355355355355355e-01	1.2822488461030287e-05	1.1413452546061628e+09
-1.5315315315315317e-01	1.2824592513162447e-05	1.1364078455463679e+09
-1.5275275275275277e-01	1.2826713470282871e-05	1.1314717112314005e+09
-1.5235235235235237e-01	1.2828850959442734e-05	1.1265368527948446e+09
-1.5195195195195196e-01	1.2831004567964509e-05	1.1216032445723007e+09
-1.5155155155155156e-01	1.2833173944621553e-05	1.1166711060599644e+09
-1.5115115115115116e-01	1.2835358725182807e-05	1.1117407925416818e+09
-1.5075075075075076e-01	1.2837558187026776e-05	1.1064542493366241e+09
-1.5035035035035035e-01	1.2839771411717677e-05	1.1008062753717384e+09
-1.4994994994994995e-01	1.2839192399083661e-05	1.0948243276156230e+09
-1.4954954954954955e-01	1.2841289400215619e-05	1.0891205379886665e+09
-1.4914914914914917e-01	1.2843393702861450e-05	1.0834071762993760e+09
-1.4874874874874877e-01	1.2845503098555847e-05	1.0776836375805597e+09
-1.4834834834834837e-01	1.2847615769316532e-05	1.0719493405805072e+09
-1.4794794794794797e-01	1.2849730217574796e-05	1.0662037164990090e+09
-1.4754754754754756e-01	1.2851845194667303e-05	1.0604462617641990e+09
-1.4714714714714716e-01	1.2853959650816854e-05	1.0546765097999113e+09
-1.4674674674674676e-01	1.2856072686802688e-05	1.0488940127732122e+09
-1.4634634634634636e-01	1.2858183511851605e-05	1.0430983801656796e+09
-1.4594594594594595e-01	1.2860291413287680e-05	1.0372893464966615e+09
-1.4554554554554555e-01	1.2862395730657600e-05	1.0314666470952772e+09
-1.4514514514514515e-01	1.2864495840983966e-05	1.0256300832760918e+09
-1.4474474474474475e-01	1.2866591143674245e-05	1.0197795460895157e+09
-1.4434434434434434e-01	1.2868681052626922e-05	1.0139150035878007e+09
-1.4394394394394394e-01	1.2870764991270278e-05	1.0080365125175471e+09
-1.4354354354354354e-01	1.2872842395809365e-05	1.0021441607787429e+09
-1.4314314314314314e-01	1.2874912709271587e-05	9.9623812679498804e+08
-1.4274274274274273e-01	1.2876975397881020e-05	9.9031870610036147e+08
-1.4234234234234236e-01	1.2879029938394542e-05	9.8438620920010853e+08
-1.4194194194194196e-01	1.2881075844935676e-05	9.7844104216796398e+08
-1.4154154154154155e-01	1.2883112659594442e-05	9.7248373817730486e+08
-1.4114114114114115e-01	1.2885139969983384e-05	9.6651484933182549e+08
-1.4074074074074075e-01	1.2887157414173258e-05	9.6053500983244073e+08
-1.4034034034034035e-01	1.2876407172236804e-05	9.5454522299203801e+08
-1.3993993993993994e-01	1.2878435408555523e-05	9.4854553818875372e+08
-1.3953953953953954e-01	1.2880449938466991e-05	9.4253720371610701e+08
-1.3913913913913914e-01	1.2882449424151814e-05	9.3652108514040518e+08
-1.3873873873873874e-01	1.2884433117299178e-05	9.3049823281227183e+08
-1.3833833833833836e-01	1.2886400686424700e-05	9.2446964731568062e+08
-1.3793793793793796e-01	1.2888352074471261e-05	9.1843646901485240e+08
-1.3753753753753756e-01	1.2890287408518832e-05	9.1239989130709970e+08
-1.3713713713713716e-01	1.2892206933443142e-05	9.0636121648483777e+08
-1.3673673673673675e-01	1.2894110965554229e-05	9.0032184105122256e+08
-1.3633633633633635e-01	1.2895999875875243e-05	8.9428326704822099e+08
-1.3593593593593595e-01	1.2897874068232020e-05	8.8824712807143271e+08
-1.3553553553553555e-01	1.2899733975354574e-05	8.8221530160032344e+08
-1.3513513513513514e-01	1.2901580061627367e-05	8.7618983317016387e+08
-1.3473473473473474e-01	1.2903412815658168e-05	8.7017315303571606e+08
-1.3433433433433434e-01	1.2905232759944766e-05	8.6416812457502890e+08
-1.3393393393393394e-01	1.2907040443733576e-05	8.5817828493859875e+08
-1.3353353353353353e-01	1.2908836446449382e-05	8.5220815846010995e+08
-1.3313313313313313e-01	1.2910621380267507e-05	8.4626381623015666e+08
-1.3273273273273273e-01	1.2912395881939587e-05	8.4035376962439215e+08
-1.3233233233233233e-01	1.2914160617098718e-05	8.3449068833469152e+08
-1.3193193193193192e-01	1.2915916272050049e-05	8.2869458864403343e+08
-1.3153153153153152e-01	1.2917663557030308e-05	8.2299942541070700e+08
-1.3113113113113115e-01	1.2919403197001437e-05	8.1746748165534806e+08
-1.3073073073073074e-01	1.2921135937196797e-05	8.1222315534730041e+08
-1.3033033033033034e-01	1.2922862538172973e-05	8.0753216822485828e+08
-1.2992992992992994e-01	1.2924583773443948e-05	8.0393836282702875e+08
-1.2952952952952954e-01	1.2926300433763402e-05	8.0216710114287841e+08
-1.2912912912912913e-01	1.2928013320304212e-05	8.0230750837399554e+08
-1.2872872872872873e-01	1.2929723247130167e-05	8.0367605810682762e+08
-1.2832832832832836e-01	1.2931430520719376e-05	8.0567542365471792e+08
-1.2792792792792795e-01	1.2933135988968439e-05	8.0800398653470898e+08
-1.2752752752752755e-01	1.2934840541267653e-05	8.1052229460974872e+08
-1.2712712712712715e-01	1.2936544938653344e-05	8.1316231439927411e+08
-1.2672672672672675e-01	1.2938249915209313e-05	8.1588842874230146e+08
-1.2632632632632634e-01	1.2939956144463198e-05	8.1868068377426314e+08
-1.2592592592592594e-01	1.2941664232259839e-05	8.2152739168289673e+08
-1.2552552552552554e-01	1.2943374698674084e-05	8.2442134277693176e+08
-1.2512512512512514e-01	1.2945087954284200e-05	8.2735817699342799e+08
-1.2472472472472473e-01	1.2946804298854342e-05	8.3033524426035118e+08
-1.2432432432432433e-01	1.2948523906011503e-05	8.3335094989500093e+08
-1.2392392392392393e-01	1.2950246835745567e-05	8.3640445931247354e+08
-1.2352352352352353e-01	1.2951973048290560e-05	8.3949557253382277e+08
-1.2312312312312312e-01	1.2953702434177540e-05	8.4262439682268834e+08
-1.2272272272272274e-01	1.2955434881766641e-05	8.4579146211876667e+08
-1.2232232232232233e-01	1.2957170362416851e-05	8.4899740778270650e+08
-1.2192192192192193e-01	1.2958909049115880e-05	8.5224329345534694e+08
-1.2152152152152153e-01	1.2960651509229715e-05	8.5553031716006374e+08
-1.2112112112112113e-01	1.2962398937595648e-05	8.5885986688616490e+08
-1.2072072072072072e-01	1.2964153486290941e-05	8.6223362685622072e+08
-1.2032032032032033e-01	1.2975586560853784e-05	8.5567485896945167e+08
-1.1991991991991993e-01	1.2977248393099971e-05	8.5883614937335658e+08
-1.1951951951951953e-01	1.2978912314418711e-05	8.6203019610931253e+08
-1.1911911911911913e-01	1.2980578637888841e-05	8.6525752861364281e+08
-1.1871871871871872e-01	1.2982247637387903e-05	8.6851877042027557e+08
-1.1831831831831832e-01	1.2983919554038645e-05	8.7181457594921279e+08
-1.1791791791791792e-01	1.2985594594760410e-05	8.7514559367625928e+08
-1.1751751751751753e-01	1.2987272933469988e-05	8.7851241398693359e+08
-1.1711711711711713e-01	1.2988954715248329e-05	8.8191577332956660e+08
-1.1671671671671673e-01	1.2990640063635898e-05	8.8535645948668635e+08
-1.1631631631631632e-01	1.2992329077877634e-05	8.8883504679966831e+08
-1.1591591591591592e-01	1.2994021881726707e-05	8.9235236270559001e+08
-1.1551551551551552e-01	1.2995718664903887e-05	8.9590922711376691e+08
-1.1511511511511512e-01	1.2997419383867126e-05	8.9950634043333519e+08
-1.1471471471471473e-01	1.2999123954084524e-05	9.0314458869306302e+08
-1.1431431431431432e-01	1.3000832281660039e-05	9.0682479584245694e+08
-1.1391391391391392e-01	1.3002544256544411e-05	9.1054781922650361e+08
-1.1351351351351352e-01	1.3004259761278921e-05	9.1431465237578881e+08
-1.1311311311311312e-01	1.3005978670395870e-05	9.1812627725423336e+08
-1.1271271271271271e-01	1.3007700849540709e-05	9.2198366740642941e+08
-1.1231231231231233e-01	1.3009426165038199e-05	9.2588792864317107e+08
-1.1191191191191192e-01	1.3011154475257873e-05	9.2984016462904072e+08
-1.1151151151151152e-01	1.3012885643185061e-05	9.3384178308887875e+08
-1.1111111111111112e-01	1.3014619532005191e-05	9.3789387265324914e+08
-1.1071071071071072e-01	1.3016356004726607e-05	9.4199803330965102e+08
-1.1031031031031031e-01	1.3018094936199858e-05	9.4615571403841841e+08
-1.0990990990990991e-01	1.3019836205091971e-05	9.5036852985760438e+08
-1.0950950950950952e-01	1.3021579701303875e-05	9.5463833588051105e+08
-1.0910910910910912e-01	1.3023325326544099e-05	9.5896710721344972e+08
-1.0870870870870872e-01	1.3025072997999579e-05	9.6335704540215802e+08
-1.0830830830830832e-01	1.3026822647810423e-05	9.6781050507261670e+08
-1.0790790790790791e-01	1.3028574231472930e-05	9.7233012043807757e+08
-1.0750750750750751e-01	1.3030327726285121e-05	9.7691879467911470e+08
-1.0710710710710711e-01	1.3032083667579472e-05	9.8157983868177831e+08
-1.0670670670670672e-01	1.3033841859153627e-05	9.8631696093651974e+08
-1.0630630630630632e-01	1.3035602112642742e-05	9.9113432326980948e+08
-1.0590590590590591e-01	1.3037364268388749e-05	9.9603662845777965e+08
-1.0550550550550551e-01	1.3039128176501526e-05	1.0010292104676666e+09
-1.0510510510510511e-01	1.3040893691640891e-05	1.0061183016575001e+09
-1.0470470470470471e-01	1.3042660675343565e-05	1.0113109119040388e+09
-1.0430430430430430e-01	1.3044428995581096e-05	1.0166152908405474e+09
-1.0390390390390392e-01	1.3046198522460496e-05	1.0220411748374863e+09
-1.0350350350350351e-01	1.3047969133133330e-05	1.0275998090764542e+09
-1.0310310310310311e-01	1.3049740709436469e-05	1.0333046184046346e+09
-1.0270270270270271e-01	1.3051513136838201e-05	1.0391717814642662e+09
-1.0230230230230231e-01	1.3053286306362196e-05	1.0452206677711760e+09
-1.0190190190190190e-01	1.3055060106299090e-05	1.0514750234763712e+09
-1.0150150150150151e-01	1.3050821838833368e-05	7.9774784818680322e+08
-1.0110110110110111e-01	1.3052535738493190e-05	8.0053008456769681e+08
-1.0070070070070071e-01	1.3054248959488757e-05	8.0333389002470469e+08
-1.0030030030030031e-01	1.3055961564432332e-05	8.0615988698032308e+08
-9.9899899899899905e-02	1.3057673628444882e-05	8.0900873760520494e+08
-9.9499499499499502e-02	1.3059385242422020e-05	8.1188108232442296e+08
-9.9099099099099100e-02	1.3061096511341913e-05	8.1477755063335299e+08
-9.8698698698698711e-02	1.3062807557161868e-05	8.1769886689447236e+08
-9.8298298298298309e-02	1.3064518515778947e-05	8.2064564578331983e+08
-9.7897897897897906e-02	1.3066229538123699e-05	8.2361855247916436e+08
-9.7497497497497504e-02	1.3067940790955717e-05	8.2661826605889952e+08
-9.7097097097097101e-02	1.3069652458014164e-05	8.2964548820051181e+08
-9.6696696696696699e-02	1.3071364736426763e-05	8.3270085195679152e+08
-9.6296296296296297e-02	1.3073077839958890e-05	8.3578500360013676e+08
-9.5895895895895908e-02	1.3074791996309259e-05	8.3889871842386949e+08
-9.5495495495495505e-02	1.3076507452515118e-05	8.4204253578917360e+08
-9.5095095095095103e-02	1.3078224465542840e-05	8.4521721595236218e+08
-9.4694694694694700e-02	1.3079943309147845e-05	8.4842342630044127e+08
-9.4294294294294298e-02	1.3081664271729855e-05	8.5166179760044074e+08
-9.3893893893893896e-02	1.3083387655124572e-05	8.5493297557680142e+08
-9.3493493493493493e-02	1.3085113773819792e-05	8.5823767984065986e+08
-9.3093093093093104e-02	1.3086842956387223e-05	8.6157654404780567e+08
-9.2692692692692702e-02	1.3088575540681197e-05	8.6495018207408750e+08
-9.2292292292292299e-02	1.3090311876831672e-05	8.6835926799294996e+08
-9.1891891891891897e-02	1.3092052327668057e-05	8.7180445412629640e+08
-9.1491491491491495e-02	1.3093797261254177e-05	8.7528640730896127e+08
-9.1091091091091092e-02	1.3095547054229862e-05	8.7880569894337690e+08
-9.0690690690690703e-02	1.3097302093538697e-05	8.8236302646476912e+08
-9.0290290290290301e-02	1.3099062768473048e-05	8.8595898768919885e+08
-8.9889889889889898e-02	1.3100829476173669e-05	8.8959418578399432e+08
-8.9489489489489496e-02	1.3102602611602241e-05	8.9326926162524295e+08
-8.9089089089089094e-02	1.3104382579290812e-05	8.9698486918780541e+08
-8.8688688688688691e-02	1.3106169777066085e-05	9.0074157617115867e+08
-8.8288288288288289e-02	1.3107964607405458e-05	9.0454003026888955e+08
-8.7887887887887900e-02	1.3109767466008084e-05	9.0838088749205315e+08
-8.7487487487487497e-02	1.3111578745423957e-05	9.1226475988757050e+08
-8.7087087087087095e-02	1.3113398838322425e-05	9.1619234684501660e+08
-8.6686686686686693e-02	1.3115228124981230e-05	9.2016425006932282e+08
-8.6286286286286290e-02	1.3117066980751889e-05	9.2418119282302666e+08
-8.5885885885885888e-02	1.3118915770438131e-05	9.2824386250540924e+08
-8.5485485485485485e-02	1.3120774849686202e-05	9.3235303984982193e+08
-8.5085085085085096e-02	1.3122644560128515e-05	9.3650952119404125e+08
-8.4684684684684694e-02	1.3124525235819776e-05	9.4071407341777217e+08
-8.4284284284284292e-02	1.3126417190759946e-05	9.4496765354482889e+08
-8.3883883883883889e-02	1.3128320728152228e-05	9.4927126765590656e+08
-8.3483483483483487e-02	1.3130236134358692e-05	9.5362579337731981e+08
-8.3083083083083084e-02	1.3132163679945187e-05	9.5803263680262649e+08
-8.2682682682682682e-02	1.3134103635450305e-05	9.6249292216714513e+08
-8.2282282282282293e-02	1.3136056324752433e-05	9.6700813263436806e+08
-8.1881881881881891e-02	1.3138021926135156e-05	9.7157990641303217e+08
-8.1481481481481488e-02	1.3140000638961438e-05	9.7621005099156559e+08
-8.1081081081081086e-02	1.3141992645004336e-05	9.8090064221839166e+08
-8.0680680680680683e-02	1.3143998105204044e-05	9.8565413072594321e+08
-8.0280280280280281e-02	1.3146017162653339e-05	9.9047322066354704e+08
-7.9879879879879892e-02	1.3148049939257929e-05	9.9536117976761234e+08
-7.9479479479479490e-02	1.3150096535732854e-05	1.0003217011666639e+09
-7.9079079079079087e-02	1.3152157035654807e-05	1.0053592965480807e+09
-7.8678678678678685e-02	1.3154231501296528e-05	1.0104790182826022e+09
-7.8278278278278282e-02	1.3156319971743314e-05	1.0156872642181275e+09
-7.7877877877877880e-02	1.3158422468319070e-05	1.0209914000115560e+09
-7.7477477477477477e-02	1.3160538994164980e-05	1.0264004155518563e+09
-7.7077077077077089e-02	1.3162669523162069e-05	1.0319252944959196e+09
-7.6676676676676686e-02	1.3164814016966639e-05	1.0375795484993415e+09
-7.6276276276276284e-02	1.3166972408758210e-05	1.0433798458952399e+09
-7.5875875875875881e-02	1.3160974983727841e-05	9.3799893912260652e+08
-7.5475475475475479e-02	1.3163098788886110e-05	9.4055825123197949e+08
-7.5075075075075076e-02	1.3165236637223827e-05	9.4312605687654054e+08
-7.4674674674674674e-02	1.3167388652671770e-05	9.4569974908179235e+08
-7.4274274274274271e-02	1.3169554845087041e-05	9.4827903678459609e+08
-7.3873873873873869e-02	1.3171735215833387e-05	9.5086396486679888e+08
-7.3473473473473466e-02	1.3171593217015676e-05	9.5351252603713846e+08
-7.3073073073073092e-02	1.3173817208021784e-05	9.5610539585286570e+08
-7.2672672672672689e-02	1.3176054911073060e-05	9.5870445916851413e+08
-7.2272272272272287e-02	1.3178306371407353e-05	9.6130981707323301e+08
-7.1871871871871884e-02	1.3180571602715831e-05	9.6392146337224865e+08
-7.1471471471471482e-02	1.3182850593503854e-05	9.6653958144078255e+08
-7.1071071071071079e-02	1.3185143303914415e-05	9.6916434584635282e+08
-7.0670670670670677e-02	1.3187449667442553e-05	9.7179593478254819e+08
-7.0270270270270274e-02	1.3189769593485285e-05	9.7443450001770198e+08
-6.9869869869869872e-02	1.3192102959854460e-05	9.7708032612815082e+08
-6.9469469469469469e-02	1.3194449621421262e-05	9.7973364788463771e+08
-6.9069069069069067e-02	1.3196809403670243e-05	9.8239489848791564e+08
-6.8668668668668664e-02	1.3199182101756853e-05	9.8506431502586985e+08
-6.8268268268268262e-02	1.3201567484571700e-05	9.8774231562003648e+08
-6.7867867867867859e-02	1.3203965288967093e-05	9.9042947035247505e+08
-6.7467467467467485e-02	1.3206375223065255e-05	9.9312622486645842e+08
-6.7067067067067082e-02	1.3208796961208318e-05	9.9583307840807331e+08
-6.6666666666666680e-02	1.3211230148800103e-05	9.9855077592225337e+08
-6.6266266266266277e-02	1.3213674396664807e-05	1.0012799761667330e+09
-6.5865865865865875e-02	1.3216129279746344e-05	1.0040214836741737e+09
-6.5465465465465472e-02	1.3218594343990860e-05	1.0067761078901891e+09
-6.5065065065065070e-02	1.3221069097102381e-05	1.0095448676720276e+09
-6.4664664664664667e-02	1.3223553012545096e-05	1.0123288413903930e+09
-6.4264264264264265e-02	1.3223254576803432e-05	1.0151290907790560e+09
-6.3863863863863862e-02	1.3225639308395080e-05	1.0179470211033834e+09
-6.3463463463463460e-02	1.3228035190771532e-05	1.0207839395661163e+09
-6.3063063063063057e-02	1.3230442917229760e-05	1.0236415449139087e+09
-6.2662662662662655e-02	1.3232861987784859e-05	1.0265215069603051e+09
-6.2262262262262280e-02	1.3235291477282978e-05	1.0294257664479235e+09
-6.1861861861861878e-02	1.3237730706400124e-05	1.0323563281957904e+09
-6.1461461461461475e-02	1.3240179239382985e-05	1.0353156514465604e+09
-6.1061061061061073e-02	1.3242636329994205e-05	1.0383062558898873e+09
-6.0660660660660670e-02	1.3245100426013281e-05	1.0413310424039075e+09
-6.0260260260260268e-02	1.3256633840524027e-05	1.0443943026401033e+09
-5.9859859859859865e-02	1.3259147356237748e-05	1.0474970144453424e+09
-5.9459459459459463e-02	1.3261669539249225e-05	1.0506421933837153e+09
-5.9059059059059060e-02	1.3264200098775620e-05	1.0538332822502218e+09
-5.8658658658658658e-02	1.3266738554576606e-05	1.0570781867776068e+09
-5.8258258258258255e-02	1.3269284335371391e-05	1.0603822270875483e+09
-5.7857857857857853e-02	1.3271836865018668e-05	1.0637512953200874e+09
-5.7457457457457450e-02	1.3274395556233647e-05	1.0671921585749034e+09
-5.7057057057057048e-02	1.3276959791491365e-05	1.0707122265263739e+09
-5.6656656656656673e-02	1.3279528925658341e-05	1.0743199841137428e+09
-5.6256256256256271e-02	1.3282102273358174e-05	1.0780248088252552e+09
-5.5855855855855868e-02	1.3284679109674193e-05	1.0818375133734312e+09
-5.5455455455455466e-02	1.3285545743260677e-05	1.0102087874738424e+09
-5.5055055055055063e-02	1.3288084458224401e-05	1.0130781735603452e+09
-5.4654654654654661e-02	1.3290622956472568e-05	1.0159535765617979e+09
-5.4254254254254258e-02	1.3293160328059219e-05	1.0188349938240223e+09
-5.3853853853853856e-02	1.3291674484170318e-05	1.0218945588146631e+09
-5.3453453453453453e-02	1.3294297909175522e-05	1.0247803071320872e+09
-5.3053053053053051e-02	1.3295831487178542e-05	1.0276725599212652e+09
-5.2652652652652648e-02	1.3298533041026829e-05	1.0305711517079569e+09
-5.2252252252252246e-02	1.3301228113382177e-05	1.0334761500560187e+09
-5.1851851851851843e-02	1.3303915653817484e-05	1.0363874655478393e+09
-5.1451451451451469e-02	1.3306594606990138e-05	1.0393050713553365e+09
-5.1051051051051066e-02	1.3309263937647905e-05	1.0422289429548737e+09
-5.0650650650650664e-02	1.3311922623246804e-05	1.0451591753367615e+09
-5.0250250250250261e-02	1.3314569665084829e-05	1.0480956779790232e+09
-4.9849849849849859e-02	1.3317204091367004e-05	1.0510385742819126e+09
-4.9449449449449456e-02	1.3319824970096483e-05	1.0539878163507175e+09
-4.9049049049049054e-02	1.3322431400583419e-05	1.0569434788488394e+09
-4.8648648648648651e-02	1.3325022600258100e-05	1.0599101086524657e+09
-4.8248248248248249e-02	1.3327597976140983e-05	1.0628861901605902e+09
-4.7847847847847846e-02	1.3330156808334198e-05	1.0658687515849361e+09
-4.7447447447447444e-02	1.3332698414269665e-05	1.0688579379138708e+09
-4.7047047047047041e-02	1.3335222174360856e-05	1.0718539236959962e+09
-4.6646646646646639e-02	1.3337727523317590e-05	1.0748569073836470e+09
-4.6246246246246236e-02	1.3340213965493438e-05	1.0778670216857543e+09
-4.5845845845845862e-02	1.3342681062122834e-05	1.0808846063135972e+09
-4.5445445445445459e-02	1.3345128445101819e-05	1.0839099373364837e+09
-4.5045045045045057e-02	1.3347555813014342e-05	1.0869433798610997e+09
-4.4644644644644654e-02	1.3349962933598012e-05	1.0899852566360900e+09
-4.4244244244244252e-02	1.3352349646459232e-05	1.0930361280307047e+09
-4.3843843843843849e-02	1.3354715860508320e-05	1.0960963488393030e+09
-4.3443443443443447e-02	1.3357061553067911e-05	1.0991651569453886e+09
-4.3043043043043044e-02	1.3359387060455769e-05	1.1022423591327188e+09
-4.2642642642642642e-02	1.3361692501481202e-05	1.1053310065882196e+09
-4.2242242242242239e-02	1.3363977925957173e-05	1.1084317417138023e+09
-4.1841841841841837e-02	1.3366243469366865e-05	1.1115455334024084e+09
-4.1441441441441434e-02	1.3368489346764805e-05	1.1146733256882391e+09
-4.1041041041041032e-02	1.3370715850344685e-05	1.1178162750633430e+09
-4.0640640640640657e-02	1.3373101589739237e-05	1.9567483647161570e+09
-4.0240240240240255e-02	1.3375365963785544e-05	1.9468730777372830e+09
-3.9839839839839852e-02	1.3377611153362463e-05	1.9375180731650469e+09
-3.9439439439439450e-02	1.3379837530802534e-05	1.9286123874983816e+09
-3.9039039039039047e-02	1.3382045525969720e-05	1.9200958551928213e+09
-3.8638638638638645e-02	1.3384235629836356e-05	1.9119175840240390e+09
-3.8238238238238242e-02	1.3386408378202182e-05	1.9040341296681743e+09
-3.7837837837837840e-02	1.3388564350517635e-05	1.8964082871640804e+09
-3.7437437437437437e-02	1.3390704164009817e-05	1.8890078976115854e+09
-3.7037037037037035e-02	1.3392828458554657e-05	1.8818051460594351e+09
-3.6636636636636633e-02	1.3394937898193462e-05	1.8747760639559193e+09
-3.6236236236236230e-02	1.3397033158261978e-05	1.8678995187551706e+09
-3.5835835835835828e-02	1.3399114918784185e-05	1.8611572416892035e+09
-3.5435435435435453e-02	1.3401183861254541e-05	1.8545331486130397e+09
-3.5035035035035050e-02	1.3403240657440490e-05	1.8480132801418200e+09
-3.4634634634634648e-02	1.3405285966996251e-05	1.8415852112790325e+09
-3.4234234234234245e-02	1.3407320437109378e-05	1.8352380896775482e+09
-3.3833833833833843e-02	1.3409344685638513e-05	1.8289623931176870e+09
-3.3433433433433440e-02	1.3411359313013102e-05	1.8227498062990477e+09
-3.3033033033033038e-02	1.3413364892680113e-05	1.8165928074467554e+09
-3.2632632632632635e-02	1.3415361975575684e-05	1.8104850749850323e+09
-3.2232232232232233e-02	1.3417351089294304e-05	1.8044207076419263e+09
-3.1831831831831831e-02	1.3420633216155981e-05	1.7983544122536623e+09
-3.1431431431431428e-02	1.3422566593957866e-05	1.7923613564665153e+09
-3.1031031031031026e-02	1.3424491577476543e-05	1.7863983457967706e+09
-3.0630630630630623e-02	1.3426408605686878e-05	1.7804619967212408e+09
-3.0230230230230221e-02	1.3428318155500686e-05	1.7745493005527256e+09
-2.9829829829829846e-02	1.3430220744814518e-05	1.7686577715533776e+09
-2.9429429429429443e-02	1.3432116959768933e-05	1.7627850956736214e+09
-2.9029029029029041e-02	1.3434007471306375e-05	1.7569292161120181e+09
-2.8628628628628638e-02	1.3435893055979818e-05	1.7510884311798801e+09
-2.8228228228228236e-02	1.3437774626337219e-05	1.7452612581619477e+09
-2.7827827827827833e-02	1.3439653244984513e-05	1.7394465132155998e+09
-2.7427427427427431e-02	1.3441530168551231e-05	1.7336429392011037e+09
-2.7027027027027029e-02	1.3441167543128519e-05	1.7943903672271574e+09
-2.6626626626626626e-02	1.3443006736306135e-05	1.7874997979968417e+09
-2.6226226226226224e-02	1.3444853365800537e-05	1.7806989364675744e+09
-2.5825825825825821e-02	1.3446707779031201e-05	1.7739760200984519e+09
-2.5425425425425419e-02	1.3448570324946948e-05	1.7673211727553511e+09
-2.5025025025025016e-02	1.3450441369454602e-05	1.7607260871214969e+09
-2.4624624624624641e-02	1.3452321301414537e-05	1.7541838611171689e+09
-2.4224224224224239e-02	1.3454210548493755e-05	1.7476883574133117e+09
-2.3823823823823836e-02	1.3456109585838059e-05	1.7412346634046807e+09
-2.3423423423423434e-02	1.3458018950382549e-05	1.7348184280193882e+09
-2.3023023023023031e-02	1.3459939259440989e-05	1.7284360464773781e+09
-2.2622622622622629e-02	1.3461871215166689e-05	1.7220843500583267e+09
-2.2222222222222227e-02	1.3463815633367716e-05	1.7157608092934480e+09
-2.1821821821821824e-02	1.3465773449292112e-05	1.7094630676245372e+09
-2.1421421421421422e-02	1.3467745737062688e-05	1.7031892960640707e+09
-2.1021021021021019e-02	1.3469733728832491e-05	1.6969378861925826e+09
-2.0620620620620617e-02	1.3471738829687611e-05	1.6907076003727012e+09
-2.0220220220220214e-02	1.3479726428369398e-05	1.6823577900579858e+09
-1.9819819819819812e-02	1.3481786961092475e-05	1.6761838226673875e+09
-1.9419419419419409e-02	1.3483870017636274e-05	1.6700281183391111e+09
-1.9019019019019034e-02	1.3485975948622683e-05	1.6638898580213683e+09
-1.8618618618618632e-02	1.3488105082719716e-05	1.6577688467026861e+09
-1.8218218218218230e-02	1.3490257726645597e-05	1.6516643494097505e+09
-1.7817817817817827e-02	1.3492434164452071e-05	1.6455763774089985e+09
-1.7417417417417425e-02	1.3494634656278443e-05	1.6395046095631392e+09
-1.7017017017017022e-02	1.3496859438102324e-05	1.6334487610739264e+09
-1.6616616616616620e-02	1.3499108714916366e-05	1.6274089153858042e+09
-1.6216216216216217e-02	1.3501382667206401e-05	1.6213848561628113e+09
-1.5815815815815815e-02	1.3503681448201393e-05	1.6153765696066663e+09
-1.5415415415415412e-02	1.3506005178185435e-05	1.6093840714012561e+09
-1.5015015015015010e-02	1.3508353946448964e-05	1.6034073957045717e+09
-1.4614614614614607e-02	1.3510727816194673e-05	1.5974464464033201e+09
-1.4214214214214205e-02	1.3513126813099952e-05	1.5915013422319713e+09
-1.3813813813813830e-02	1.3515550938359158e-05	1.5855719962219291e+09
-1.3413413413413428e-02	1.3518000151816295e-05	1.5796584661084182e+09
-1.3013013013013025e-02	1.3520474391823592e-05	1.5737607675374153e+09
-1.2612612612612623e-02	1.3522973558988703e-05	1.5678790682960498e+09
-1.2212212212212220e-02	1.3525497525022164e-05	1.5620130256792631e+09
-1.1811811811811818e-02	1.3528046131482743e-05	1.5561629689529150e+09
-1.1411411411411415e-02	1.3530619190445659e-05	1.5503285737560165e+09
-1.1011011011011013e-02	1.3533216481827970e-05	1.5445100552873790e+09
-1.0610610610610610e-02	1.3535837759074781e-05	1.5387073310312896e+09
-1.0210210210210208e-02	1.3538482748403655e-05	1.5329202930658619e+09
-9.8098098098098052e-03	1.3541151146360657e-05	1.5271489242186220e+09
-9.4094094094094027e-03	1.3543842625579589e-05	1.5213931408767192e+09
-9.0090090090090003e-03	1.3546556832051550e-05	1.5156529279578509e+09
-8.6086086086085978e-03	1.3549293385390132e-05	1.5099282573763437e+09
-8.2082082082082231e-03	1.3552051882816106e-05	1.5042189251650240e+09
-7.8078078078078206e-03	1.3554831896961319e-05	1.4985250137814622e+09
-7.4074074074074181e-03	1.3557632978233951e-05	1.4928463672030609e+09
-7.0070070070070156e-03	1.3560454653639953e-05	1.4871829085867760e+09
-6.6066066066066131e-03	1.3563296429351462e-05	1.4815346026091762e+09
-6.2062062062062107e-03	1.3566157793511012e-05	1.4759012485210958e+09
-5.8058058058058082e-03	1.3569038212902547e-05	1.4702830431032836e+09
-5.4054054054054057e-03	1.3571937139027637e-05	1.4646796649607019e+09
-5.0050050050050032e-03	1.3574854005458347e-05	1.4590911905671256e+09
-4.6046046046046007e-03	1.3577788236434124e-05	1.4535175147535679e+09
-4.2042042042041983e-03	1.3580739243383383e-05	1.4479584812046328e+09
-3.8038038038037958e-03	1.3583706433784593e-05	1.4424141999431005e+09
-3.4034034034033933e-03	1.3586689210147942e-05	1.4368844842802608e+09
-3.0030030030030186e-03	1.3589686979978837e-05	1.4313693197623289e+09
-2.6026026026026161e-03	1.3592699158264901e-05	1.4258686625799458e+09
-2.2022022022022136e-03	1.3595725174078865e-05	1.4203824032734387e+09
-1.8018018018018112e-03	1.3598764480181064e-05	1.4149104809729955e+09
-1.4014014014014087e-03	1.3601816553345892e-05	1.4094527654965889e+09
-1.0010010010010062e-03	1.3604880910606578e-05	1.4040093250843344e+09
-6.0060060060060372e-04	1.3607957109517379e-05	1.3985799556934500e+09
-2.0020020020020124e-04	1.3611044759131879e-05	1.3931645201858051e+09
2.0020020020020124e-04	1.3614143390422629e-05	1.3877628704105477e+09
6.0060060060060372e-04	1.3617240657226598e-05	1.3823732602095008e+09
1.0010010010010062e-03	1.3620344104885331e-05	1.3769974426728928e+09
1.4014014014014087e-03	1.3623458648268856e-05	1.3716354276959352e+09
1.8018018018018112e-03	1.3626582712907725e-05	1.3662867852978811e+09
2.2022022022022136e-03	1.3629703935880950e-05	1.3609512407960842e+09
2.6026026026025884e-03	1.3632824786776816e-05	1.3556284217246263e+09
3.0030030030029908e-03	1.3635956639807164e-05	1.3503180636579721e+09
3.4034034034033933e-03	1.3639103629933459e-05	1.3450199250435450e+09
3.8038038038037958e-03	1.3642266721241746e-05	1.3397338116495121e+09
4.2042042042041983e-03	1.3645442107486128e-05	1.3344592362168140e+09
4.6046046046046007e-03	1.3649289382430483e-05	1.3291947938951755e+09
5.0050050050050032e-03	1.3652479911407725e-05	1.3239408534858010e+09
5.4054054054054057e-03	1.3655681422902681e-05	1.3186972243683174e+09
5.8058058058058082e-03	1.3658894427602800e-05	1.3134633880094640e+09
6.2062062062062107e-03	1.3657412044828380e-05	1.3082390693213217e+09
6.6066066066066131e-03	1.3660615220149178e-05	1.3030236962839961e+09
7.0070070070070156e-03	1.3663832657079821e-05	1.2978169369136519e+09
7.4074074074074181e-03	1.3667065658640962e-05	1.2926183452305655e+09
7.8078078078077928e-03	1.3670313096361334e-05	1.2874276649590728e+09
8.2082082082081953e-03	1.3673566580642769e-05	1.2822453808411198e+09
8.6086086086085978e-03	1.3675868515526322e-05	1.2770668160090628e+09
9.0090090090090003e-03	1.3679328601437931e-05	1.2718964494240928e+09
9.4094094094094027e-03	1.3682804805430671e-05	1.2667317783222678e+09
9.8098098098098052e-03	1.3686296970434850e-05	1.2615725724799004e+09
1.0210210210210208e-02	1.3689805098135188e-05	1.2564183091849539e+09
1.0610610610610610e-02	1.3693329326755803e-05	1.2512684405019495e+09
1.1011011011011013e-02	1.3696869836026053e-05	1.2461224701653447e+09
1.1411411411411415e-02	1.3700426832489564e-05	1.2409799653775892e+09
1.1811811811811818e-02	1.3704000551025825e-05	1.2358404285064166e+09
1.2212212212212220e-02	1.3707591239224076e-05	1.2307033922047188e+09
1.2612612612612623e-02	1.3711199163730963e-05	1.2255684649754148e+09
1.3013013013013025e-02	1.3714824593850727e-05	1.2204352991905766e+09
1.3413413413413400e-02	1.3718467804838479e-05	1.2153035090773590e+09
1.3813813813813802e-02	1.3722129071747060e-05	1.2101728049755065e+09
1.4214214214214205e-02	1.3725808664595695e-05	1.2050430889870205e+09
1.4614614614614607e-02	1.3729506847538471e-05	1.1999142141701195e+09
1.5015015015015010e-02	1.3733223875152436e-05	1.1947861790985537e+09
1.5415415415415412e-02	1.3739724414181726e-05	1.1893426472203581e+09
1.5815815815815815e-02	1.3743470671978042e-05	1.1841930585064888e+09
1.6216216216216217e-02	1.3747236862888914e-05	1.1790417508310056e+09
1.6616616616616620e-02	1.3751023191517342e-05	1.1738888413411474e+09
1.7017017017017022e-02	1.3754829852112862e-05	1.1687341957051435e+09
1.7417417417417425e-02	1.3758657014948170e-05	1.1635779672575078e+09
1.7817817817817827e-02	1.3762504828966499e-05	1.1584201546113019e+09
1.8218218218218230e-02	1.3766373423005186e-05	1.1532609527278483e+09
1.8618618618618604e-02	1.3770262901837872e-05	1.1481005669303789e+09
1.9019019019019007e-02	1.3774173347644812e-05	1.1429392400399680e+09
1.9419419419419409e-02	1.3778104817231479e-05	1.1377772927437930e+09
1.9819819819819812e-02	1.3782057348956243e-05	1.1326150233563154e+09
2.0220220220220214e-02	1.3786030951964661e-05	1.1274527166121576e+09
2.0620620620620617e-02	1.3790025614248510e-05	1.1222908208238821e+09
2.1021021021021019e-02	1.3794041301475757e-05	1.1171296950797617e+09
2.1421421421421422e-02	1.3798077957735095e-05	1.1119698455171359e+09
2.1821821821821824e-02	1.3802135503510879e-05	1.1068118453618097e+09
2.2222222222222227e-02	1.3806213839018946e-05	1.1016569869508846e+09
2.2622622622622629e-02	1.3810312845585053e-05	1.0965128435736127e+09
2.3023023023023031e-02	1.3814432385942704e-05	1.0967587683512237e+09
2.3423423423423434e-02	1.3818572303504025e-05	1.1062005465951958e+09
2.3823823823823836e-02	1.3823875980589551e-05	1.0810421199481556e+09
2.4224224224224211e-02	1.3828182022253980e-05	1.0758967775371463e+09
2.4624624624624614e-02	1.3832506268173582e-05	1.0707542957562852e+09
2.5025025025025016e-02	1.3836847855091825e-05	1.0656148358212510e+09
2.5425425425425419e-02	1.3841205985236165e-05	1.0604783895490834e+09
2.5825825825825821e-02	1.3845579921438719e-05	1.0553449152231143e+09
2.6226226226226224e-02	1.3849968985106115e-05	1.0502141937483621e+09
2.6626626626626626e-02	1.3854372553186912e-05	1.0450861599764423e+09
2.7027027027027029e-02	1.3858790050773882e-05	1.0399605415799072e+09
2.7427427427427431e-02	1.3863220950488350e-05	1.0348371210242141e+09
2.7827827827827833e-02	1.3867664762567919e-05	1.0297154994297447e+09
2.8228228228228236e-02	1.3872121039695591e-05	1.0245953712103397e+09
2.8628628628628638e-02	1.3876589358663974e-05	1.0194762293545514e+09
2.9029029029029041e-02	1.3881069329056283e-05	1.0143577415162104e+09
2.9429429429429416e-02	1.3885560581060865e-05	1.0092393033697127e+09
2.9829829829829818e-02	1.3890062763018148e-05	1.0041205198606035e+09
3.0230230230230221e-02	1.3894575535115976e-05	9.9900071552525520e+08
3.0630630630630623e-02	1.3893614205618837e-05	9.9388182188195896e+08
3.1031031031031026e-02	1.3898117824592927e-05	9.8875850538351572e+08
3.1431431431431428e-02	1.3902630839701039e-05	9.8363252913105845e+08
3.1831831831831831e-02	1.3907152905450346e-05	9.7850332698545098e+08
3.2232232232232233e-02	1.3911683652095312e-05	9.7337033018532109e+08
3.2632632632632635e-02	1.3916222684850276e-05	9.6823300664814067e+08
3.3033033033033038e-02	1.3920769579917164e-05	9.6309077514389086e+08
3.3433433433433440e-02	1.3925323873742254e-05	9.5794313502133203e+08
3.3833833833833843e-02	1.3929885066291994e-05	9.5278964157372546e+08
3.4234234234234245e-02	1.3934452609130719e-05	9.4762982112915409e+08
3.4634634634634648e-02	1.3939025907043692e-05	9.4246322735808194e+08
3.5035035035035023e-02	1.3943604314384506e-05	9.3728953100187266e+08
3.5435435435435425e-02	1.3948187126833034e-05	9.3210844431744158e+08
3.5835835835835828e-02	1.3952773588796406e-05	9.2691965182881880e+08
3.6236236236236230e-02	1.3957362884327885e-05	9.2172296483459115e+08
3.6636636636636633e-02	1.3961954139133851e-05	9.1651823512366974e+08
3.7037037037037035e-02	1.3966546421083243e-05	9.1130541760069668e+08
3.7437437437437437e-02	1.3971138740370847e-05	9.0608446358743095e+08
3.7837837837837840e-02	1.3975730050748152e-05	9.0085545378291905e+08
3.8238238238238242e-02	1.3980319256181499e-05	8.9561845541758645e+08
3.8638638638638645e-02	1.3984905211374118e-05	8.9037373994546854e+08
3.9039039039039047e-02	1.3989486727169634e-05	8.8512154334827054e+08
3.9439439439439450e-02	1.3994062577786440e-05	8.7986218091119349e+08
3.9839839839839852e-02	1.3998631512542035e-05	8.7459610289378440e+08
4.0240240240240227e-02	1.4003192255532906e-05	8.6932376346001148e+08
4.0640640640640630e-02	1.4007743529409205e-05	8.6404573837919092e+08
4.1041041041041032e-02	1.4012284058647049e-05	8.5876265627537370e+08
4.1441441441441434e-02	1.4016813870717181e-05	8.5341458121908069e+08
4.1841841841841837e-02	1.4021332091009428e-05	8.4805946165934002e+08
4.2242242242242239e-02	1.4025837365727961e-05	8.4270107726118934e+08
4.2642642642642642e-02	1.4030328369752330e-05	8.3734028108947504e+08
4.3043043043043044e-02	1.4034803783485657e-05	8.3197800668951225e+08
4.3443443443443447e-02	1.4039262303959300e-05	8.2661518021233904e+08
4.3843843843843849e-02	1.4043702651506179e-05	8.2125284717851651e+08
4.4244244244244252e-02	1.4048123578188830e-05	8.1589200681524146e+08
4.4644644644644654e-02	1.4052523871350234e-05	8.1053373142356145e+08
4.5045045045045057e-02	1.4056902365372052e-05	8.0517908816933179e+08
4.5445445445445459e-02	1.4061257949419206e-05	7.9982917920100081e+08
4.5845845845845834e-02	1.4065589569995787e-05	7.9448506669122815e+08
4.6246246246246236e-02	1.4069896244561913e-05	7.8914789516721094e+08
4.6646646646646639e-02	1.4074176965088479e-05	7.8347188280694318e+08
4.7047047047047041e-02	1.4078431008886896e-05	7.7780366547352290e+08
4.7447447447447444e-02	1.4082658268290766e-05	7.7214439292116213e+08
4.7847847847847846e-02	1.4086858259179485e-05	7.6649490484825146e+08
4.8248248248248249e-02	1.4091030214517214e-05	7.6085604251411963e+08
4.8648648648648651e-02	1.4095173550879015e-05	7.5522864810215616e+08
4.9049049049049054e-02	1.4099287757969803e-05	7.4961357206614256e+08
4.9449449449449456e-02	1.4103372388076369e-05	7.4401172037281311e+08
4.9849849849849859e-02	1.4107427069489721e-05	7.3842399009079027e+08
5.0250250250250261e-02	1.4111451493026226e-05	7.3285132487926781e+08
5.0650650650650664e-02	1.4115445412070572e-05	7.2729471500799334e+08
5.1051051051051066e-02	1.4119408644957845e-05	7.2175517445668256e+08
5.1451451451451469e-02	1.4123341065129093e-05	7.1623378592758238e+08
5.1851851851851871e-02	1.4127242608718368e-05	7.1328665235968328e+08
5.2252252252252274e-02	1.4131113263746551e-05	7.1976045113788474e+08
5.2652652652652676e-02	1.4134953072668125e-05	7.2623634834483016e+08
5.3053053053053079e-02	1.4138762131101822e-05	7.3271366446896398e+08
5.3453453453453481e-02	1.4142540584236369e-05	7.3919188629751205e+08
5.3853853853853828e-02	1.4146288629814159e-05	7.4567070481309187e+08
5.4254254254254231e-02	1.4150006510044714e-05	7.5214978917371690e+08
5.4654654654654633e-02	1.4153694518784170e-05	7.5862896243602741e+08
5.5055055055055035e-02	1.4157352993006917e-05	7.6510819009467006e+08
5.5455455455455438e-02	1.4160982318844739e-05	7.7158746291566229e+08
5.5855855855855840e-02	1.4164582925161058e-05	7.7806692418035185e+08
5.6256256256256243e-02	1.4168155285052953e-05	7.8454690634844041e+08
5.6656656656656645e-02	1.4171699911866978e-05	7.9102775714014077e+08
5.7057057057057048e-02	1.4175217362644211e-05	7.9751004434692240e+08
5.7457457457457450e-02	1.4178708223773151e-05	8.0399447337808752e+08
5.7857857857857853e-02	1.4182173125067322e-05	8.1048193169826937e+08
5.8258258258258255e-02	1.4185612720760741e-05	8.1697350163356555e+08
5.8658658658658658e-02	1.4189027694076178e-05	8.2347041968285191e+08
5.9059059059059060e-02	1.4192418751167960e-05	8.2997421036992800e+08
5.9459459459459463e-02	1.4195786615275052e-05	8.3648659769269741e+08
5.9859859859859865e-02	1.4199132019391092e-05	8.4300966224867404e+08
6.0260260260260268e-02	1.4202455708424091e-05	8.4954570769431520e+08
6.0660660660660670e-02	1.4205758425849140e-05	8.5609751583722901e+08
6.1061061061061073e-02	1.4209040911597988e-05	8.6266819176512361e+08
6.1461461461461475e-02	1.4212303890918952e-05	8.6926135856288159e+08
6.1861861861861878e-02	1.4215548067090381e-05	8.7588113860159111e+08
6.2262262262262280e-02	1.4218774102782268e-05	8.8253237931050134e+08
6.2662662662662683e-02	1.4221982678016260e-05	8.8922057159980559e+08
6.3063063063063085e-02	1.4225174443399733e-05	8.9595202010574353e+08
6.3463463463463488e-02	1.4228350029334100e-05	9.0273413575360835e+08
6.3863863863863890e-02	1.4231510041754652e-05	9.0957534662165022e+08
6.4264264264264293e-02	1.4234655065551476e-05	9.1648547644125736e+08
6.4664664664664639e-02	1.4237785670556977e-05	9.2347594536260843e+08
6.5065065065065042e-02	1.4240902410490938e-05	9.3056016688309038e+08
6.5465465465465444e-02	1.4244005827226913e-05	9.3775363726524019e+08
6.5865865865865847e-02	1.4247096459296979e-05	9.4507486987264037e+08
6.6266266266266249e-02	1.4245243653250501e-05	9.5254566616078019e+08
6.6666666666666652e-02	1.4239074477420066e-05	8.6993456291704714e+08
6.7067067067067054e-02	1.4250530621545027e-05	1.2704256369652166e+09
6.7467467467467457e-02	1.4253492011758677e-05	1.2616535159136524e+09
6.7867867867867859e-02	1.4256437777037713e-05	1.2530142017485650e+09
6.8268268268268262e-02	1.4259368738384985e-05	1.2444996311740830e+09
6.8668668668668664e-02	1.4262286380433880e-05	1.2361035550579102e+09
6.9069069069069067e-02	1.4265191824354500e-05	1.2278207808275638e+09
6.9469469469469469e-02	1.4268085843429642e-05	1.2196469675694523e+09
6.9869869869869872e-02	1.4270969063769297e-05	1.2115786954867001e+09
7.0270270270270274e-02	1.4273842075403542e-05	1.2036128707140524e+09
7.0670670670670677e-02	1.4276705467553829e-05	1.1957470302512932e+09
7.1071071071071079e-02	1.4279559744281041e-05	1.1879788288205414e+09
7.1471471471471482e-02	1.4282405113225924e-05	1.1803063733361406e+09
7.1871871871871884e-02	1.4285241198409339e-05	1.1727276424206460e+09
7.2272272272272287e-02	1.4288067275353238e-05	1.1652412998097045e+09
7.2672672672672689e-02	1.4290881841574310e-05	1.1578455018699448e+09
7.3073073073073092e-02	1.4303865776168377e-05	1.1505389265913801e+09
7.3473473473473494e-02	1.4306582223802371e-05	1.1433200244592540e+09
7.3873873873873896e-02	1.4309285492956771e-05	1.1361873052227254e+09
7.4274274274274299e-02	1.4311976065936742e-05	1.1291393172436738e+09
7.4674674674674701e-02	1.4314654403224012e-05	1.1221746020613027e+09
7.5075075075075104e-02	1.4317320949783699e-05	1.1152915048452747e+09
7.5475475475475451e-02	1.4319976130130369e-05	1.1084885550007236e+09
7.5875875875875853e-02	1.4322620353213974e-05	1.1017641572420208e+09
7.6276276276276256e-02	1.4325254013336319e-05	1.0951164751825085e+09
7.6676676676676658e-02	1.4327877489696866e-05	1.0885439120242426e+09
7.7077077077077061e-02	1.4330491147771741e-05	1.0820446227451799e+09
7.7477477477477463e-02	1.4333095346344626e-05	1.0756166362691977e+09
7.7877877877877866e-02	1.4335690328329618e-05	1.0692583424491410e+09
7.8278278278278268e-02	1.4338275266161518e-05	1.0629675973868663e+09
7.8678678678678671e-02	1.4340850918455995e-05	1.0567425881065100e+09
7.9079079079079073e-02	1.4343417638177327e-05	1.0505811691899136e+09
7.9479479479479476e-02	1.4345975773069284e-05	1.0444814576529291e+09
7.9879879879879878e-02	1.4348525668297003e-05	1.0384412699831150e+09
8.0280280280280281e-02	1.4351067670991662e-05	1.0324589429178596e+09
8.0680680680680683e-02	1.4353602127546866e-05	1.0265322363775935e+09
8.1081081081081086e-02	1.4356129383939405e-05	1.0206592424922994e+09
8.1481481481481488e-02	1.4358649784609803e-05	1.0148381799241798e+09
8.1881881881881891e-02	1.4361163682832984e-05	1.0090671673793199e+09
8.2282282282282293e-02	1.4363671429091484e-05	1.0033443604393470e+09
8.2682682682682695e-02	1.4366173379045464e-05	9.9766823504253924e+08
8.3083083083083098e-02	1.4368669887637341e-05	9.9203713016933298e+08
8.3483483483483500e-02	1.4371161320334138e-05	9.8644953732139969e+08
8.3883883883883903e-02	1.4373648037908682e-05	9.8090429555761361e+08
8.4284284284284305e-02	1.4376130408966548e-05	9.7540002770224392e+08
8.4684684684684708e-02	1.4378608803139175e-05	9.6993562959437168e+08
8.5085085085085110e-02	1.4381083595692267e-05	9.6451020776305723e+08
8.5485485485485513e-02	1.4383555161986526e-05	9.5912292165759289e+08
8.5885885885885915e-02	1.4386023877338089e-05	9.5377317646415877e+08
8.6286286286286262e-02	1.4388490124643965e-05	9.4846038970808482e+08
8.6686686686686665e-02	1.4390954281360605e-05	9.4318421137393522e+08
8.7087087087087067e-02	1.4393416729038404e-05	9.3794440365930760e+08
8.7487487487487470e-02	1.4395877846581722e-05	9.3274079247454083e+08
8.7887887887887872e-02	1.4398338012905158e-05	9.2757365416399252e+08
8.8288288288288275e-02	1.4400797602828971e-05	9.2244292313782847e+08
8.8688688688688677e-02	1.4403256991043915e-05	9.1734889533322704e+08
8.9089089089089080e-02	1.4405716545123664e-05	9.1229201283822203e+08
8.9489489489489482e-02	1.4408176629289738e-05	9.0727285202544212e+08
8.9889889889889885e-02	1.4410637600749089e-05	9.0229179254656231e+08
9.0290290290290287e-02	1.4413099813374365e-05	8.9734954137991107e+08
9.0690690690690690e-02	1.4415563607347765e-05	8.9244681807399714e+08
9.1091091091091092e-02	1.4418029323721218e-05	8.8758438638413143e+08
9.1491491491491495e-02	1.4420497284601941e-05	8.8276289314287293e+08
9.1891891891891897e-02	1.4422967807625285e-05	8.7798324801191115e+08
9.2292292292292299e-02	1.4425441204300762e-05	8.7324619260941577e+08
9.2692692692692702e-02	1.4427917767965846e-05	8.6855254181166053e+08
9.3093093093093104e-02	1.4430397787368629e-05	8.6390310082868493e+08
9.3493493493493507e-02	1.4432881540274322e-05	8.5929852151960289e+08
9.3893893893893909e-02	1.4435369294703405e-05	8.5473959786082804e+08
9.4294294294294312e-02	1.4437861308189087e-05	8.5022692912934029e+08
9.4694694694694714e-02	1.4440357832276946e-05	8.4576120913073480e+08
9.5095095095095117e-02	1.4442858357504093e-05	8.4134283572026777e+08
9.5495495495495519e-02	1.4445361563897354e-05	8.3697239721763587e+08
9.5895895895895922e-02	1.4447870378402053e-05	8.3265033730076849e+08
9.6296296296296324e-02	1.4450384511362705e-05	8.2837682821763027e+08
9.6696696696696727e-02	1.4452902620876781e-05	8.2415220001257873e+08
9.7097097097097074e-02	1.4455425661176530e-05	8.1997667316224134e+08
9.7497497497497476e-02	1.4457953811692797e-05	8.1585028337574482e+08
9.7897897897897879e-02	1.4460487242441066e-05	8.1177292548062027e+08
9.8298298298298281e-02	1.4463026119428745e-05	8.0774468277615798e+08
9.8698698698698684e-02	1.4465570605062694e-05	8.0376531507249653e+08
9.9099099099099086e-02	1.4468120853734483e-05	7.9983457570967352e+08
9.9499499499499489e-02	1.4470677017601388e-05	7.9595219509729826e+08
9.9899899899899891e-02	1.4473239242867267e-05	7.9211777029639637e+08
1.0030030030030029e-01	1.4475807731171068e-05	7.8833087857994604e+08
1.0070070070070070e-01	1.4478382649007726e-05	7.8459100884526896e+08
1.0110110110110110e-01	1.4480964055505035e-05	7.8089756899036324e+08
1.0150150150150150e-01	1.4483552068809467e-05	7.7724992248344207e+08
1.0190190190190190e-01	1.4486146809066107e-05	7.7364752289418936e+08
1.0230230230230231e-01	1.4488748391675381e-05	7.7008953171513093e+08
1.0270270270270271e-01	1.4491356930780219e-05	7.6657533656303084e+08
1.0310310310310311e-01	1.4493972541951724e-05	7.6310406486043179e+08
1.0350350350350351e-01	1.4496595337359522e-05	7.5967495638683093e+08
1.0390390390390392e-01	1.4499225429269801e-05	7.5628713267945910e+08
1.0430430430430432e-01	1.4501862929778503e-05	7.5293980211635423e+08
1.0470470470470472e-01	1.4504507951694201e-05	7.4963205976581657e+08
1.0510510510510512e-01	1.4507160602700122e-05	7.4636308634233415e+08
1.0550550550550553e-01	1.4509820996065785e-05	7.4313192708218670e+08
1.0590590590590593e-01	1.4512489238725808e-05	7.3993773570897639e+08
1.0630630630630633e-01	1.4515165438402851e-05	7.3677955043009984e+08
1.0670670670670673e-01	1.4517849700661406e-05	7.3365651163802397e+08
1.0710710710710714e-01	1.4520542129088137e-05	7.3056773015623462e+08
1.0750750750750754e-01	1.4523242822092233e-05	7.2751232990565348e+08
1.0790790790790789e-01	1.4525951877905784e-05	7.2448934770250154e+08
1.0830830830830829e-01	1.4528669388873994e-05	7.2149800343739963e+08
1.0870870870870869e-01	1.4531395444876826e-05	7.1853738706443477e+08
1.0910910910910909e-01	1.4534130125773326e-05	7.1560664063114631e+08
1.0950950950950950e-01	1.4536873509249265e-05	7.1270491927723038e+08
1.0990990990990990e-01	1.4539625666001937e-05	7.0983150009454668e+08
1.1031031031031030e-01	1.4542386656095559e-05	7.0698535546227908e+08
1.1071071071071070e-01	1.4545156535195390e-05	7.0416588871733129e+08
1.1111111111111110e-01	1.4547935347142087e-05	7.0731686219283640e+08
1.1151151151151151e-01	1.4550723175401656e-05	7.1115334930997276e+08
1.1191191191191191e-01	1.4553520203035954e-05	7.1503562646290970e+08
1.1231231231231231e-01	1.4556326412229523e-05	7.1896427086827862e+08
1.1271271271271271e-01	1.4559141812738557e-05	7.2293983600701940e+08
1.1311311311311312e-01	1.4561966398217054e-05	7.2696286143831873e+08
1.1351351351351352e-01	1.4564800155620364e-05	7.3103387655321956e+08
1.1391391391391392e-01	1.4567643052985833e-05	7.3515335542927647e+08
1.1431431431431432e-01	1.4570495049570603e-05	7.3932180574609578e+08
1.1471471471471473e-01	1.4573356088354637e-05	7.4353964726323748e+08
1.1511511511511513e-01	1.4576226100439182e-05	7.4780732253114915e+08
1.1551551551551553e-01	1.4579105001323473e-05	7.5212520641657782e+08
1.1591591591591593e-01	1.4581992696225480e-05	7.5649365512873185e+08
1.1631631631631634e-01	1.4584889073389220e-05	7.6091299062931311e+08
1.1671671671671674e-01	1.4587794009259820e-05	7.6538353072427654e+08
1.1711711711711714e-01	1.4590707369454397e-05	7.6990551245488667e+08
1.1751751751751754e-01	1.4593629003125522e-05	7.7447915467913282e+08
1.1791791791791795e-01	1.4596558751254101e-05	7.7910468641348100e+08
1.1831831831831829e-01	1.4599496442665763e-05	7.8378227880415046e+08
1.1871871871871870e-01	1.4602441895849185e-05	7.8851205275721979e+08
1.1911911911911910e-01	1.4605394920483766e-05	7.9329416904924047e+08
1.1951951951951950e-01	1.4608355315919477e-05	7.9812876852341998e+08
1.1991991991991990e-01	1.4611322876398375e-05	8.0301593002034092e+08
1.2032032032032031e-01	1.4614297386021876e-05	8.0795578868994260e+08
1.2072072072072071e-01	1.4617278627998251e-05	8.1294847631368709e+08
1.2112112112112111e-01	1.4613504095223091e-05	8.1799417523546219e+08
1.2152152152152151e-01	1.4616417550290764e-05	8.2309303607128739e+08
1.2192192192192192e-01	1.4619340324069132e-05	8.2824529866020060e+08
1.2232232232232232e-01	1.4622270762172547e-05	8.3345125022291470e+08
1.2272272272272272e-01	1.4625208329271233e-05	8.3871122553243995e+08
1.2312312312312312e-01	1.4628153180357119e-05	8.4402565815734863e+08
1.2352352352352353e-01	1.4631105858216000e-05	8.4939503779999101e+08
1.2392392392392393e-01	1.4634067071016934e-05	8.5481994155006170e+08
1.2432432432432433e-01	1.4637037550276525e-05	8.6030113808896685e+08
1.2472472472472473e-01	1.4640017948231814e-05	8.6583939738654327e+08
1.2512512512512514e-01	1.4643008784481875e-05	8.7143567783030403e+08
1.2552552552552554e-01	1.4646010411182284e-05	8.7709105383819735e+08
1.2592592592592594e-01	1.4649023016405108e-05	8.8280676682739174e+08
1.2632632632632634e-01	1.4652046623168728e-05	8.8858414146772718e+08
1.2672672672672675e-01	1.4655081112287955e-05	8.9442463441002619e+08
1.2712712712712715e-01	1.4658126244424029e-05	9.0032993717650890e+08
1.2752752752752755e-01	1.4661181682597795e-05	9.0630175368365037e+08
1.2792792792792795e-01	1.4664247023076304e-05	9.1234199052682149e+08
1.2832832832832836e-01	1.4667321809754748e-05	9.1845269402388942e+08
1.2872872872872876e-01	1.4670405554823965e-05	9.2463594656183064e+08
1.2912912912912911e-01	1.4673497750699603e-05	9.3089400999949932e+08
1.2952952952952951e-01	1.4676597876559719e-05	9.3722918465173483e+08
1.2992992992992991e-01	1.4679705401239961e-05	9.4364394636362648e+08
1.3033033033033031e-01	1.4682819780562899e-05	9.5014068546325672e+08
1.3073073073073072e-01	1.4685940452333328e-05	9.5672195018869293e+08
1.3113113113113112e-01	1.4689066828849198e-05	9.6339028523014283e+08
1.3153153153153152e-01	1.4692198301032758e-05	9.7014821478303468e+08
1.3193193193193192e-01	1.4695334219190842e-05	9.7699834357756269e+08
1.3233233233233233e-01	1.4698473892781723e-05	9.8394310586026227e+08
1.3273273273273273e-01	1.4701616592927670e-05	9.9098506112881780e+08
1.3313313313313313e-01	1.4704761549798995e-05	9.9812663216596580e+08
1.3353353353353353e-01	1.4707907950520158e-05	1.0053701810260032e+09
1.3393393393393394e-01	1.4711054943598059e-05	1.0127179689675746e+09
1.3433433433433434e-01	1.4714201643607473e-05	1.0201722222941035e+09
1.3473473473473474e-01	1.4717347133103282e-05	1.0277350752252072e+09
1.3513513513513514e-01	1.4720490466902026e-05	1.0354085212501570e+09
1.3553553553553555e-01	1.4723630669234705e-05	1.0431945569415592e+09
1.3593593593593595e-01	1.4726766736662985e-05	1.0510949909661119e+09
1.3633633633633635e-01	1.4729898532759431e-05	1.0591166509726778e+09
1.3673673673673675e-01	1.4733026348599971e-05	1.0672600633611052e+09
1.3713713713713716e-01	1.4736149300412146e-05	1.0755253927175286e+09
1.3753753753753756e-01	1.4739266521170191e-05	1.0839143800476151e+09
1.3793793793793796e-01	1.4742377094482434e-05	1.0924287541426823e+09
1.3833833833833836e-01	1.4745480032059330e-05	1.1010702971832170e+09
1.3873873873873876e-01	1.4748574284438909e-05	1.1098406962814803e+09
1.3913913913913917e-01	1.4751658736409406e-05	1.1187419619557824e+09
1.3953953953953957e-01	1.4754732245964785e-05	1.1277760679352832e+09
1.3993993993993992e-01	1.4757793687576549e-05	1.1369452280887346e+09
1.4034034034034032e-01	1.4760842046281253e-05	1.1462518603864274e+09
1.4074074074074072e-01	1.4763876543103675e-05	1.1556989369844768e+09
1.4114114114114112e-01	1.4766896840355437e-05	1.1652897635503104e+09
1.4154154154154153e-01	1.4769903297607258e-05	1.1750283150226660e+09
1.4194194194194193e-01	1.4772897036823731e-05	1.1849193111887007e+09
1.4234234234234233e-01	1.4785811336931243e-05	1.1949685894626703e+09
1.4274274274274273e-01	1.4789838608711511e-05	1.2051831870413008e+09
1.4314314314314314e-01	1.4792669698166634e-05	1.2155719526102750e+09
1.4354354354354354e-01	1.4795497022191663e-05	1.2261457068808379e+09
1.4394394394394394e-01	1.4809497450231267e-05	9.3186336752737474e+08
1.4434434434434434e-01	1.4812423245039847e-05	9.2609874073695910e+08
1.4474474474474475e-01	1.4823658677259804e-05	9.7203197816702008e+08
1.4514514514514515e-01	1.4826707302590407e-05	9.6821109248806620e+08
1.4554554554554555e-01	1.4829751916521488e-05	9.6448374712748361e+08
1.4594594594594595e-01	1.4832792157231325e-05	9.6084294544532156e+08
1.4634634634634636e-01	1.4835827700170714e-05	9.5728246785401309e+08
1.4674674674674676e-01	1.4838858251377643e-05	9.5379694491731000e+08
1.4714714714714716e-01	1.4841883550235504e-05	9.5038141848570812e+08
1.4754754754754756e-01	1.4844903356532834e-05	9.4703176721631622e+08
1.4794794794794797e-01	1.4847917456772544e-05	9.4374422480089724e+08
1.4834834834834837e-01	1.4850925650207282e-05	9.4051540353002203e+08
1.4874874874874877e-01	1.4853927754271727e-05	9.3734248086339200e+08
1.4914914914914917e-01	1.4856923597141194e-05	9.3422287585935831e+08
1.4954954954954958e-01	1.4859913017967234e-05	9.3115466829830539e+08
1.4994994994994998e-01	1.4862895866304564e-05	9.2888256094682050e+08
1.5035035035035038e-01	1.4865871996568120e-05	9.3591773068396413e+08
1.5075075075075073e-01	1.4868841273421244e-05	9.4303956513346589e+08
1.5115115115115113e-01	1.4871803567747721e-05	9.5024593425560868e+08
1.5155155155155153e-01	1.4874758762539692e-05	9.5753807417050636e+08
1.5195195195195194e-01	1.4877706748599340e-05	9.6491742997743928e+08
1.5235235235235234e-01	1.4880647432683970e-05	9.7238515317261493e+08
1.5275275275275274e-01	1.4883580737689672e-05	9.7994245760069275e+08
1.5315315315315314e-01	1.4886506605309390e-05	9.8759041649525464e+08
1.5355355355355355e-01	1.4889424997135638e-05	9.9532988009748554e+08
1.5395395395395395e-01	1.4892335904551674e-05	1.0031618067551686e+09
1.5435435435435435e-01	1.4895239345806867e-05	1.0110867085756820e+09
1.5475475475475475e-01	1.4898135368308355e-05	1.0191051613609318e+09
1.5515515515515516e-01	1.4901024061982485e-05	1.0272176565457829e+09
1.5555555555555556e-01	1.4903905547309511e-05	1.0354243765671861e+09
1.5595595595595596e-01	1.4906779985804964e-05	1.0437255309684533e+09
1.5635635635635636e-01	1.4909647583637418e-05	1.0521210662152189e+09
1.5675675675675677e-01	1.4912508587078997e-05	1.0606109367292161e+09
1.5715715715715717e-01	1.4915363290359310e-05	1.0691949756623342e+09
1.5755755755755757e-01	1.4918212028678095e-05	1.0778729427647610e+09
1.5795795795795797e-01	1.4921055625009144e-05	1.0866441812331519e+09
1.5835835835835838e-01	1.4923896744541180e-05	1.0955091986647182e+09
1.5875875875875878e-01	1.4926736254721951e-05	1.1044685605104418e+09
1.5915915915915918e-01	1.4929574988615955e-05	1.1135221981702726e+09
1.5955955955955958e-01	1.4932413819628426e-05	1.1226698819908834e+09
1.5995995995995999e-01	1.4935253661647995e-05	1.1319116484435334e+09
1.6036036036036039e-01	1.4938095458298547e-05	1.1412475691853802e+09
1.6076076076076079e-01	1.4940940180087715e-05	1.1506778531484613e+09
1.6116116116116119e-01	1.4943788819849816e-05	1.1602029315588465e+09
1.6156156156156154e-01	1.4946642385865307e-05	1.1698234803616621e+09
1.6196196196196194e-01	1.4949501891811856e-05	1.1795406198744979e+09
1.6236236236236234e-01	1.4952368360653459e-05	1.1893557258935065e+09
1.6276276276276275e-01	1.4955242806772257e-05	1.1992708467756648e+09
1.6316316316316315e-01	1.4958126242245009e-05	1.2092884955128598e+09
1.6356356356356355e-01	1.4961019658861471e-05	1.2194121187090623e+09
1.6396396396396395e-01	1.4963924037619754e-05	1.2296461547658405e+09
1.6436436436436436e-01	1.4966840331981653e-05	1.2399961040161862e+09
1.6476476476476476e-01	1.4969769471858442e-05	1.2504690329545708e+09
1.6516516516516516e-01	1.4972712359594129e-05	1.2610740511721039e+09
1.6556556556556556e-01	1.4992333863593750e-05	1.0026392909743638e+09
1.6596596596596597e-01	1.4995467352257881e-05	1.0058963782170094e+09
1.6636636636636637e-01	1.4998618579668265e-05	1.0091718653670789e+09
1.6676676676676677e-01	1.5001788152180934e-05	1.0124668667880818e+09
1.6716716716716717e-01	1.5004976643289267e-05	1.0157824486656990e+09
1.6756756756756758e-01	1.5008184595202797e-05	1.0191196821873857e+09
1.6796796796796798e-01	1.5011412515742544e-05	1.0224800168640865e+09
1.6836836836836838e-01	1.5012597086905522e-05	1.2807091618606725e+09
1.6876876876876878e-01	1.5015926405725808e-05	1.2733183391314249e+09
1.6916916916916919e-01	1.5019274936068296e-05	1.2660326632810318e+09
1.6956956956956959e-01	1.5022642667211706e-05	1.2588449774720769e+09
1.6996996996996999e-01	1.5026029570648828e-05	1.2517485127312713e+09
1.7037037037037039e-01	1.5029435595924322e-05	1.2447375677981293e+09
1.7077077077077080e-01	1.5032860675953712e-05	1.2378068076634490e+09
1.7117117117117120e-01	1.5036304727210512e-05	1.2309515091796911e+09
1.7157157157157160e-01	1.5039767655750950e-05	1.2241674961379218e+09
1.7197197197197200e-01	1.5043249348778263e-05	1.2174510511232741e+09
1.7237237237237235e-01	1.5046749688728165e-05	1.2107988371416974e+09
1.7277277277277275e-01	1.5050268546955581e-05	1.2042079418291316e+09
1.7317317317317316e-01	1.5053805789508085e-05	1.1976759973635170e+09
1.7357357357357356e-01	1.5057360883554240e-05	1.1912008413569887e+09
1.7397397397397396e-01	1.5060932416017214e-05	1.1847812169887090e+09
1.7437437437437436e-01	1.5064520289376466e-05	1.1784162836129501e+09
1.7477477477477477e-01	1.5068124365950886e-05	1.1721061796201210e+09
1.7517517517517517e-01	1.5071744531707071e-05	1.1658525069765506e+09
1.7557557557557557e-01	1.5081126158015902e-05	1.1592029248246164e+09
1.7597597597597597e-01	1.5084818333257470e-05	1.1529819915998547e+09
1.7637637637637638e-01	1.5088522448238328e-05	1.1468012772177601e+09
1.7677677677677678e-01	1.5092238057210843e-05	1.1406595155391457e+09
1.7717717717717718e-01	1.5095964781219376e-05	1.1345555642703156e+09
1.7757757757757758e-01	1.5099702300199548e-05	1.1284882503246083e+09
1.7797797797797799e-01	1.5103450348798847e-05	1.1224567483997674e+09
1.7837837837837839e-01	1.5107208695991669e-05	1.1164601126015208e+09
1.7877877877877879e-01	1.5110977154928972e-05	1.1104975829091418e+09
1.7917917917917919e-01	1.5114755553928902e-05	1.1045684714004683e+09
1.7957957957957960e-01	1.5118543745568563e-05	1.0996397355074806e+09
1.7997997997998000e-01	1.5122341595827967e-05	1.1033247549916112e+09
1.8038038038038040e-01	1.5126148974709310e-05	1.1070265538438237e+09
1.8078078078078080e-01	1.5129965751705227e-05	1.1107456091146021e+09
1.8118118118118121e-01	1.5133791789924422e-05	1.1144825131928015e+09
1.8158158158158161e-01	1.5137626946254465e-05	1.1182380884901576e+09
1.8198198198198201e-01	1.5141471061596329e-05	1.1220132320530529e+09
1.8238238238238241e-01	1.5145323962292749e-05	1.1258088473111935e+09
1.8278278278278282e-01	1.5149185449340497e-05	1.1296261090402708e+09
1.8318318318318316e-01	1.5153055305180197e-05	1.1334661282331650e+09
1.8358358358358356e-01	1.5156933286933503e-05	1.1373303705015073e+09
1.8398398398398397e-01	1.5160819122030687e-05	1.1412201873983569e+09
1.8438438438438437e-01	1.5164712511114551e-05	1.1451372482950494e+09
1.8478478478478477e-01	1.5168613123927972e-05	1.1490833977669239e+09
1.8518518518518517e-01	1.5172518146303644e-05	1.1530606101332493e+09
1.8558558558558558e-01	1.5176421105666286e-05	1.1570711155832481e+09
1.8598598598598598e-01	1.5180318410326567e-05	1.1611173375309927e+09
1.8638638638638638e-01	1.5184213449128734e-05	1.1652021478949032e+09
1.8678678678678678e-01	1.5188108675236147e-05	1.1693284415685744e+09
1.8718718718718719e-01	1.5192005731569285e-05	1.1734997628991849e+09
1.8758758758758759e-01	1.5195905587707988e-05	1.1777197945162303e+09
1.8798798798798799e-01	1.5199808664643143e-05	1.1819927285215170e+09
1.8838838838838839e-01	1.5203714939739111e-05	1.1863232900206687e+09
1.8878878878878880e-01	1.5207624047254493e-05	1.1907166006566360e+09
1.8918918918918920e-01	1.5211535360542959e-05	1.1951785354876287e+09
1.8958958958958960e-01	1.5215448057804437e-05	1.1997157588650596e+09
1.8998998998999000e-01	1.5219361186749196e-05	1.2043355339338045e+09
1.9039039039039041e-01	1.5223273712272252e-05	1.2090461372663331e+09
1.9079079079079081e-01	1.5227184558650025e-05	1.2138570347925994e+09
1.9119119119119121e-01	1.5231092644218450e-05	1.2187787116456728e+09
1.9159159159159161e-01	1.5245356481708602e-05	9.3564692371362936e+08
1.9199199199199202e-01	1.5249319116643105e-05	9.3066351599569452e+08
1.9239239239239242e-01	1.5253270920443448e-05	9.2570966947116828e+08
1.9279279279279282e-01	1.5257210488983433e-05	9.2078541642730319e+08
1.9319319319319322e-01	1.5261136554448760e-05	9.1589097074197900e+08
1.9359359359359363e-01	1.5265047993294465e-05	9.1102640573292863e+08
1.9399399399399397e-01	1.5268943809941517e-05	9.0619185702833354e+08
1.9439439439439438e-01	1.5272823131478308e-05	9.0138751106687570e+08
1.9479479479479478e-01	1.5276685195866111e-05	8.9661361190030396e+08
1.9519519519519518e-01	1.5280529342062960e-05	8.9187038827331555e+08
1.9559559559559558e-01	1.5284354996684648e-05	8.8715801640042305e+08
1.9599599599599599e-01	1.5288161657664451e-05	8.8247681715179968e+08
1.9639639639639639e-01	1.5291948888399055e-05	8.7782711598672724e+08
1.9679679679679679e-01	1.5295716309510620e-05	8.7320924460516548e+08
1.9719719719719719e-01	1.5299463589053407e-05	8.6862351431415308e+08
1.9759759759759760e-01	1.5303190440989861e-05	8.6407040179913068e+08
1.9799799799799800e-01	1.5306896617568571e-05	8.5955024169059467e+08
1.9839839839839840e-01	1.5310581921577623e-05	8.5506362082562494e+08
1.9879879879879880e-01	1.5314246201867090e-05	8.5061100739590907e+08
1.9919919919919921e-01	1.5317889361565806e-05	8.4619309050447333e+08
1.9959959959959961e-01	1.5321511367141219e-05	8.4181063553963733e+08
2.0000000000000001e-01	1.5325112256871648e-05	8.3746461716578460e+08


==> num_exp/gp_robustness/gp_sweep_p4_is2_lw_gamma_5e-06.dat <==
# eps	l2error	cond   gamma=5.000000e-06  k_s=4 k_t=4 i_s=2 geom=drift
-2.0000000000000001e-01	4.3685028103956487e-06	4.3365049131956403e+11
-1.9959959959959961e-01	4.3686107088836801e-06	4.3030350370680756e+11
-1.9919919919919921e-01	4.3687208033633911e-06	4.2676121715988660e+11
-1.9879879879879880e-01	4.3688329880779806e-06	4.2302043280061890e+11
-1.9839839839839840e-01	4.3689471427586204e-06	4.1907254513442175e+11
-1.9799799799799800e-01	4.3690633034680812e-06	4.1492087331991656e+11
-1.9759759759759760e-01	4.3691814009669693e-06	4.1056904048215417e+11
-1.9719719719719722e-01	4.3693014491512211e-06	4.0601456075787463e+11
-1.9679679679679682e-01	4.3694235018859351e-06	4.0127014405277448e+11
-1.9639639639639642e-01	4.3695475857661417e-06	3.9634588550992273e+11
-1.9599599599599601e-01	4.3696737257645279e-06	3.9125466603808710e+11
-1.9559559559559561e-01	4.3698019996033384e-06	3.8601224209404596e+11
-1.9519519519519521e-01	4.3699324040281381e-06	3.8064465473251868e+11
-1.9479479479479481e-01	4.3700650300118020e-06	3.7517259912593903e+11
-1.9439439439439440e-01	4.3701999251796876e-06	3.6962670015814478e+11
-1.9399399399399400e-01	4.3703371603709848e-06	3.6403445132232147e+11
-1.9359359359359360e-01	4.3704768338986681e-06	3.5843183453903619e+11
-1.9319319319319320e-01	4.3706190895862716e-06	3.5285058827287201e+11
-1.9279279279279279e-01	4.3707640474740626e-06	3.4733341964769641e+11
-1.9239239239239239e-01	4.3709119108414571e-06	3.4191536571500989e+11
-1.9199199199199202e-01	4.3710629427803562e-06	3.3663652980001343e+11
-1.9159159159159161e-01	4.3712174727626079e-06	3.3194217460917755e+11
-1.9119119119119121e-01	4.3713758549257537e-06	3.3005379616897211e+11
-1.9079079079079081e-01	4.3715386375594973e-06	3.2820104452503522e+11
-1.9039039039039041e-01	4.3717064231147612e-06	3.2638577981720166e+11
-1.8998998998999000e-01	4.3718799166029079e-06	3.2460371507777747e+11
-1.8958958958958960e-01	4.3720599499150873e-06	3.2285473349487518e+11
-1.8918918918918920e-01	4.3722472979087412e-06	3.2114110324516809e+11
-1.8878878878878880e-01	4.3724425599641621e-06	3.1946144211004865e+11
-1.8838838838838839e-01	4.3726456912753494e-06	3.1781212252503320e+11
-1.8798798798798799e-01	4.3728555791658948e-06	3.1619600923285809e+11
-1.8758758758758759e-01	4.3730694815121647e-06	3.1461067567485620e+11
-1.8718718718718719e-01	4.3731571188897975e-06	4.7304447075539343e+11
-1.8678678678678678e-01	4.3733758115244514e-06	4.6372243491574310e+11
-1.8638638638638638e-01	4.3736134051594075e-06	4.5633745790391937e+11
-1.8598598598598601e-01	4.3738104703159200e-06	4.4981853705636133e+11
-1.8558558558558561e-01	4.3739462263825501e-06	4.4378859296867670e+11
-1.8518518518518520e-01	4.3740346128016292e-06	4.3807523496947906e+11
-1.8478478478478480e-01	4.3741089151113268e-06	4.3260925117392590e+11
-1.8438438438438440e-01	4.3741949781072155e-06	4.2735894339408752e+11
-1.8398398398398400e-01	4.3742827091006627e-06	4.2228994077991254e+11
-1.8358358358358359e-01	4.3743757778607529e-06	4.1737291168800568e+11
-1.8318318318318319e-01	4.3744753399678883e-06	4.1258269388925293e+11
-1.8278278278278279e-01	4.3745813618372828e-06	4.0790232426361877e+11
-1.8238238238238239e-01	4.3746940988021260e-06	4.0331627156146301e+11
-1.8198198198198198e-01	4.3748154067891842e-06	3.9881435629738660e+11
-1.8158158158158158e-01	4.3749525685328866e-06	3.9438823475712744e+11
-1.8118118118118121e-01	4.3751223653250789e-06	3.8983337574024567e+11
-1.8078078078078080e-01	4.3752891510293349e-06	3.8514849255353174e+11
-1.8038038038038040e-01	4.3754437891427267e-06	3.8052802651037189e+11
-1.7997997997998000e-01	4.3755873160878680e-06	3.7598435511272705e+11
-1.7957957957957960e-01	4.3757203931452137e-06	3.7152908588121729e+11
-1.7917917917917919e-01	4.3758443604290523e-06	3.7251662434700958e+11
-1.7877877877877879e-01	4.3759611245176093e-06	3.7603195167918335e+11
-1.7837837837837839e-01	4.3760729639392899e-06	3.7951949209828473e+11
-1.7797797797797799e-01	4.3763473809510184e-06	5.7397144381997900e+11
-1.7757757757757758e-01	4.3764718006086369e-06	5.6409680489822253e+11
-1.7717717717717718e-01	4.3766016260875488e-06	5.5520511931069788e+11
-1.7677677677677678e-01	4.3767386663904494e-06	5.4695292561983044e+11
-1.7637637637637638e-01	4.3768828394102177e-06	5.3912761296870947e+11
-1.7597597597597597e-01	4.3770337727798064e-06	5.3164242305117816e+11
-1.7557557557557557e-01	4.3771908855307763e-06	5.2445388766857654e+11
-1.7517517517517520e-01	4.3773535504404089e-06	5.1753529507631232e+11
-1.7477477477477479e-01	4.3775211381493694e-06	5.1085718210286511e+11
-1.7437437437437439e-01	4.3776930174720421e-06	5.0438945051814740e+11
-1.7397397397397399e-01	4.3778685023355533e-06	4.9810375553225287e+11
-1.7357357357357359e-01	4.3780470510282392e-06	4.9199885016353192e+11
-1.7317317317317318e-01	4.3782280500196992e-06	4.8604619452144696e+11
-1.7277277277277278e-01	4.3784110211551175e-06	4.8023814856873511e+11
-1.7237237237237238e-01	4.3785954949137756e-06	4.7457546859546198e+11
-1.7197197197197198e-01	4.3787811111681785e-06	4.6904856008347308e+11
-1.7157157157157157e-01	4.3789675645181262e-06	4.6365575957491486e+11
-1.7117117117117117e-01	4.3791546612428775e-06	4.5840077774362097e+11
-1.7077077077077077e-01	4.3793422273696771e-06	4.5327843006010931e+11
-1.7037037037037039e-01	4.3795302547651181e-06	4.4829224109059503e+11
-1.6996996996996999e-01	4.3797187240886762e-06	4.4343661640359784e+11
-1.6956956956956959e-01	4.3799077052791385e-06	4.4252265881573474e+11
-1.6916916916916919e-01	4.3800973091036329e-06	4.4475142718063739e+11
-1.6876876876876878e-01	4.3802876607924331e-06	4.4695870043384882e+11
-1.6836836836836838e-01	4.3804788900622392e-06	4.4913107165191339e+11
-1.6796796796796798e-01	4.3806711133852788e-06	4.5129553147499097e+11
-1.6756756756756758e-01	4.3808644271572691e-06	4.5342530562906592e+11
-1.6716716716716717e-01	4.3810587981115527e-06	4.5555716192663916e+11
-1.6676676676676677e-01	4.3812542167813496e-06	4.5768764901502905e+11
-1.6636636636636637e-01	4.3814505295427117e-06	4.5980031338126147e+11
-1.6596596596596597e-01	4.3816475128672966e-06	4.6193045833599060e+11
-1.6556556556556556e-01	4.3818448245588699e-06	4.6406796919641943e+11
-1.6516516516516516e-01	4.3820421351290292e-06	4.6621372214532831e+11
-1.6476476476476476e-01	4.3822389864915560e-06	4.6837682913831000e+11
-1.6436436436436436e-01	4.3824350386447928e-06	4.7056881096608441e+11
-1.6396396396396398e-01	4.3826301158547031e-06	4.7278345099149359e+11
-1.6356356356356358e-01	4.3828241905705111e-06	4.7502785050849414e+11
-1.6316316316316318e-01	4.3830177452949518e-06	4.7730615306320239e+11
-1.6276276276276277e-01	4.3832119117531278e-06	4.7961139370011346e+11
-1.6236236236236237e-01	4.3834087066202808e-06	4.8195865328548322e+11
-1.6196196196196197e-01	4.3836026780065539e-06	4.8434480241890253e+11
-1.6156156156156157e-01	4.3837849332718948e-06	4.8676550383800104e+11
-1.6116116116116116e-01	4.3839535579443925e-06	4.8923036285837695e+11
-1.6076076076076076e-01	4.3841078906973695e-06	4.9173227671422412e+11
-1.6036036036036036e-01	4.3842485894326088e-06	4.9425793083448712e+11
-1.5995995995995999e-01	4.3843773517129565e-06	4.9681778789778156e+11
-1.5955955955955958e-01	4.3844965584433486e-06	4.9941813645403088e+11
-1.5915915915915918e-01	4.3846088708388706e-06	5.0202615821153601e+11
-1.5875875875875878e-01	4.3847170409303688e-06	5.0466475348208435e+11
-1.5835835835835838e-01	4.3848250030972158e-06	5.0730695706272827e+11
-1.5795795795795797e-01	4.3849344577654172e-06	5.0996506114556989e+11
-1.5755755755755757e-01	4.3850464660875791e-06	5.1262980284586334e+11
-1.5715715715715717e-01	4.3851617405976288e-06	5.1530282021156042e+11
-1.5675675675675677e-01	4.3852807216354738e-06	5.1798280960246918e+11
-1.5635635635635636e-01	4.3854037067444455e-06	5.2064953063609637e+11
-1.5595595595595596e-01	4.3855313074154061e-06	5.2332222702489655e+11
-1.5555555555555556e-01	4.3856655233390281e-06	5.2598529819740894e+11
-1.5515515515515516e-01	4.3858060157622609e-06	5.2865655309636743e+11
-1.5475475475475475e-01	4.3859521734958828e-06	5.3133832823304468e+11
-1.5435435435435435e-01	4.3861032386038052e-06	5.3403652135011475e+11
-1.5395395395395395e-01	4.3862584385966475e-06	5.3674702602615790e+11
-1.5355355355355355e-01	4.3864168906757029e-06	5.3944339044803687e+11
-1.5315315315315317e-01	4.3865776559590128e-06	5.4217723775190387e+11
-1.5275275275275277e-01	4.3867397658638169e-06	5.4493249690335107e+11
-1.5235235235235237e-01	4.3869023053465225e-06	5.4770255128005255e+11
-1.5195195195195196e-01	4.3870645394701729e-06	5.5051091076669287e+11
-1.5155155155155156e-01	4.3872246171846404e-06	5.5334350813350793e+11
-1.5115115115115116e-01	4.3873770914190040e-06	5.5622707384134619e+11
-1.5075075075075076e-01	4.3875203147481636e-06	5.5910304319068469e+11
-1.5035035035035035e-01	4.3876487217173142e-06	5.6207567751145911e+11
-1.4994994994994995e-01	4.3876967867995622e-06	5.6530545642041760e+11
-1.4954954954954955e-01	4.3878043408065370e-06	5.6738550893545544e+11
-1.4914914914914917e-01	4.3878965622409893e-06	5.6938885904775342e+11
-1.4874874874874877e-01	4.3879732866957055e-06	5.7133298043062048e+11
-1.4834834834834837e-01	4.3880351033863463e-06	5.7324695841334412e+11
-1.4794794794794797e-01	4.3880830958182641e-06	5.7514146894346667e+11
-1.4754754754754756e-01	4.3881188059859107e-06	5.7706207444086487e+11
-1.4714714714714716e-01	4.3881440778793355e-06	5.7904013849729077e+11
-1.4674674674674676e-01	4.3881608095795419e-06	5.8110066271261914e+11
-1.4634634634634636e-01	4.3881710111889779e-06	5.8327990573256702e+11
-1.4594594594594595e-01	4.3881765763355677e-06	5.8558593900707764e+11
-1.4554554554554555e-01	4.3881793107434106e-06	5.8808315534276111e+11
-1.4514514514514515e-01	4.3881808210105417e-06	5.9072277913942590e+11
-1.4474474474474475e-01	4.3881826462988524e-06	5.9356754617236829e+11
-1.4434434434434434e-01	4.3881860183029740e-06	5.9660094055344092e+11
-1.4394394394394394e-01	4.3881920620658246e-06	5.9977884756460815e+11
-1.4354354354354354e-01	4.3882016949835172e-06	6.0311732702939795e+11
-1.4314314314314314e-01	4.3882157434763618e-06	6.0650016012417859e+11
-1.4274274274274273e-01	4.3882348023348122e-06	6.0991448091300415e+11
-1.4234234234234236e-01	4.3882594497690938e-06	6.1329924221553394e+11
-1.4194194194194196e-01	4.3882902089199676e-06	6.1654412552283215e+11
-1.4154154154154155e-01	4.3883275670130372e-06	6.1966811694938782e+11
-1.4114114114114115e-01	4.3883719822720335e-06	6.2256725279169519e+11
-1.4074074074074075e-01	4.3884236929255285e-06	6.2529334760353735e+11
-1.4034034034034035e-01	4.3883368064319054e-06	8.0250557765124109e+11
-1.3993993993993994e-01	4.3884163542496139e-06	8.0643308163759265e+11
-1.3953953953953954e-01	4.3885034814131952e-06	8.1031113442664819e+11
-1.3913913913913914e-01	4.3885980673539798e-06	8.1412540229648523e+11
-1.3873873873873874e-01	4.3886999178019475e-06	8.1789548700780725e+11
-1.3833833833833836e-01	4.3888089085711060e-06	8.2162768584929004e+11
-1.3793793793793796e-01	4.3889248184398427e-06	8.2530306251449365e+11
-1.3753753753753756e-01	4.3890474208792722e-06	8.2896705988349695e+11
-1.3713713713713716e-01	4.3891764021356125e-06	8.3256012478167749e+11
-1.3673673673673675e-01	4.3893114723154069e-06	8.3610765406726343e+11
-1.3633633633633635e-01	4.3894522106774452e-06	8.3954877476599182e+11
-1.3593593593593595e-01	4.3895982335563356e-06	8.4294515948247986e+11
-1.3553553553553555e-01	4.3897489824774637e-06	8.4632760377265979e+11
-1.3513513513513514e-01	4.3899039142999950e-06	8.4972452985609863e+11
-1.3473473473473474e-01	4.3900623618483372e-06	8.5317174127411292e+11
-1.3433433433433434e-01	4.3902235884657329e-06	8.5681875798946692e+11
-1.3393393393393394e-01	4.3903867943205686e-06	8.6065691169078430e+11
-1.3353353353353353e-01	4.3905510710479048e-06	8.6470796011722253e+11
-1.3313313313313313e-01	4.3907155151527207e-06	8.6905318960003650e+11
-1.3273273273273273e-01	4.3908791371616823e-06	8.7349282284899463e+11
-1.3233233233233233e-01	4.3910409246744040e-06	8.7803780667522119e+11
-1.3193193193193192e-01	4.3911998579929659e-06	8.8261529491601123e+11
-1.3153153153153152e-01	4.3913550227883976e-06	8.8724796596879126e+11
-1.3113113113113115e-01	4.3915055138969717e-06	8.9202795425223340e+11
-1.3073073073073074e-01	4.3916506557706603e-06	8.9699436988101782e+11
-1.3033033033033034e-01	4.3917898661378211e-06	9.0231104110359937e+11
-1.2992992992992994e-01	4.3919228222992561e-06	9.0805396846605554e+11
-1.2952952952952954e-01	4.3920493703129454e-06	9.1429011085054724e+11
-1.2912912912912913e-01	4.3921695612528123e-06	9.2098700806920142e+11
-1.2872872872872873e-01	4.3922836223861153e-06	9.2812615393038416e+11
-1.2832832832832836e-01	4.3923935024178210e-06	9.3550507245360901e+11
-1.2792792792792795e-01	4.3925014627233910e-06	9.4290625635227771e+11
-1.2752752752752755e-01	4.3926072419326337e-06	9.5002142579239282e+11
-1.2712712712712715e-01	4.3927106469591905e-06	9.5649455769028845e+11
-1.2672672672672675e-01	4.3928114271209103e-06	9.6228560817823853e+11
-1.2632632632632634e-01	4.3929094659292170e-06	9.6733624598178723e+11
-1.2592592592592594e-01	4.3930045984953805e-06	9.7184927978962024e+11
-1.2552552552552554e-01	4.3930966680389285e-06	9.7613323214123743e+11
-1.2512512512512514e-01	4.3931856326674468e-06	9.8040161035428723e+11
-1.2472472472472473e-01	4.3932713935537925e-06	9.8482195116678943e+11
-1.2432432432432433e-01	4.3933540129942394e-06	9.8933482379432910e+11
-1.2392392392392393e-01	4.3934336180270372e-06	9.9360359631397815e+11
-1.2352352352352353e-01	4.3935105506151982e-06	9.9713157311747644e+11
-1.2312312312312312e-01	4.3935849984295776e-06	9.9956764128043335e+11
-1.2272272272272274e-01	4.3936571339527954e-06	1.0011472037946754e+12
-1.2232232232232233e-01	4.3937271456635254e-06	1.0027721578297072e+12
-1.2192192192192193e-01	4.3937950991439205e-06	1.0058432810537220e+12
-1.2152152152152153e-01	4.3938609718240576e-06	1.0122221895512162e+12
-1.2112112112112113e-01	4.3939249489153316e-06	1.0196916214502284e+12
-1.2072072072072072e-01	4.3939876214766200e-06	1.0223758924056619e+12
-1.2032032032032033e-01	4.3936541023980679e-06	6.4844511617517310e+11
-1.1991991991991993e-01	4.3937266875093335e-06	6.5750230475056226e+11
-1.1951951951951953e-01	4.3937982700411116e-06	6.6665059436357239e+11
-1.1911911911911913e-01	4.3938691224938490e-06	6.7585275082793835e+11
-1.1871871871871872e-01	4.3939396133434778e-06	6.8512186788935425e+11
-1.1831831831831832e-01	4.3940101549869179e-06	6.9441927241980981e+11
-1.1791791791791792e-01	4.3940811652509659e-06	7.0376111318685999e+11
-1.1751751751751753e-01	4.3941531797543903e-06	7.1314047522548682e+11
-1.1711711711711713e-01	4.3942267815422576e-06	7.2253979388810059e+11
-1.1671671671671673e-01	4.3943025920463434e-06	7.3199383568338782e+11
-1.1631631631631632e-01	4.3943814265169493e-06	7.4140472948383374e+11
-1.1591591591591592e-01	4.3944626766963091e-06	7.5084221044178284e+11
-1.1551551551551552e-01	4.3945348619897082e-06	7.6028120275567004e+11
-1.1511511511511512e-01	4.3945935227031384e-06	7.6971879951017200e+11
-1.1471471471471473e-01	4.3946371211260916e-06	7.7915154703573157e+11
-1.1431431431431432e-01	4.3946654778771471e-06	7.8854596184102588e+11
-1.1391391391391392e-01	4.3946796199328318e-06	7.9792380223795312e+11
-1.1351351351351352e-01	4.3946814311464949e-06	8.0730448736166785e+11
-1.1311311311311312e-01	4.3946732213929756e-06	8.1660902688296814e+11
-1.1271271271271271e-01	4.3946574606109859e-06	8.2592758702809119e+11
-1.1231231231231233e-01	4.3946364599330090e-06	8.3522439608690405e+11
-1.1191191191191192e-01	4.3946122230696102e-06	8.4446198647802771e+11
-1.1151151151151152e-01	4.3945864642705189e-06	8.5370877375788525e+11
-1.1111111111111112e-01	4.3945605248963334e-06	8.6290668799778967e+11
-1.1071071071071072e-01	4.3945354706066468e-06	8.7213242838184387e+11
-1.1031031031031031e-01	4.3945121035045297e-06	8.8131791923540576e+11
-1.0990990990990991e-01	4.3944910681402553e-06	8.9050126933477856e+11
-1.0950950950950952e-01	4.3944728717729578e-06	8.9969723106867505e+11
-1.0910910910910912e-01	4.3944579344951832e-06	9.0886417953139294e+11
-1.0870870870870872e-01	4.3944466884412514e-06	9.1809121489729297e+11
-1.0830830830830832e-01	4.3944395217877232e-06	9.2737502169536938e+11
-1.0790790790790791e-01	4.3944369130143396e-06	9.3664587381541638e+11
-1.0750750750750751e-01	4.3944393734800451e-06	9.4608957746194434e+11
-1.0710710710710711e-01	4.3944446299912859e-06	9.5555614956461194e+11
-1.0670670670670672e-01	4.3944476563624165e-06	9.6516145701983923e+11
-1.0630630630630632e-01	4.3944475189806825e-06	9.7496286490895251e+11
-1.0590590590590591e-01	4.3944440240753345e-06	9.8490790625940784e+11
-1.0550550550550551e-01	4.3944377041309329e-06	9.9512620736239661e+11
-1.0510510510510511e-01	4.3944294975916580e-06	1.0057308504390082e+12
-1.0470470470470471e-01	4.3944206448628849e-06	1.0168457342854952e+12
-1.0430430430430430e-01	4.3944123002461952e-06	1.0285823770826429e+12
-1.0390390390390392e-01	4.3944055179833148e-06	1.0412573755143506e+12
-1.0350350350350351e-01	4.3944012116016543e-06	1.0551122805206115e+12
-1.0310310310310311e-01	4.3944000937982862e-06	1.0708800404187993e+12
-1.0270270270270271e-01	4.3944027439284473e-06	1.0900027103134125e+12
-1.0230230230230231e-01	4.3944095145619464e-06	1.1151229132528508e+12
-1.0190190190190190e-01	4.3944205196031665e-06	1.1547042013744431e+12
-1.0150150150150151e-01	4.3942462820771445e-06	5.4494243057971338e+11
-1.0110110110110111e-01	4.3942673996897470e-06	5.5273417418760315e+11
-1.0070070070070071e-01	4.3942893323567070e-06	5.6063005346262988e+11
-1.0030030030030031e-01	4.3943116091546348e-06	5.6858168901239099e+11
-9.9899899899899905e-02	4.3943337742303086e-06	5.7661559222497644e+11
-9.9499499499499502e-02	4.3943554091407042e-06	5.8469138968738293e+11
-9.9099099099099100e-02	4.3943761377599537e-06	5.9283578715500745e+11
-9.8698698698698711e-02	4.3943955701492485e-06	6.0099873993917139e+11
-9.8298298298298309e-02	4.3944134648806529e-06	6.0922371026631506e+11
-9.7897897897897906e-02	4.3944295506439454e-06	6.1748820342151917e+11
-9.7497497497497504e-02	4.3944435966429268e-06	6.2574659091218909e+11
-9.7097097097097101e-02	4.3944554901772215e-06	6.3404682395168396e+11
-9.6696696696696699e-02	4.3944651026187693e-06	6.4233031042101123e+11
-9.6296296296296297e-02	4.3944723609307509e-06	6.5064609148908276e+11
-9.5895895895895908e-02	4.3944772952017721e-06	6.5894938568203870e+11
-9.5495495495495505e-02	4.3944798450224638e-06	6.6723780545880151e+11
-9.5095095095095103e-02	4.3944800847056710e-06	6.7554407056750183e+11
-9.4694694694694700e-02	4.3944780985343422e-06	6.8379949243439014e+11
-9.4294294294294298e-02	4.3944739454967305e-06	6.9203688280346851e+11
-9.3893893893893896e-02	4.3944677991383160e-06	7.0024736635840393e+11
-9.3493493493493493e-02	4.3944597340608160e-06	7.0846226192241064e+11
-9.3093093093093104e-02	4.3944499262251632e-06	7.1663402034027710e+11
-9.2692692692692702e-02	4.3944385725568483e-06	7.2477339588978149e+11
-9.2292292292292299e-02	4.3944258697846290e-06	7.3288196383347205e+11
-9.1891891891891897e-02	4.3944120322960755e-06	7.4097884320629492e+11
-9.1491491491491495e-02	4.3943972798394653e-06	7.4903620170230188e+11
-9.1091091091091092e-02	4.3943818907772611e-06	7.5711943124053577e+11
-9.0690690690690703e-02	4.3943661217333214e-06	7.6512539660989771e+11
-9.0290290290290301e-02	4.3943502433743926e-06	7.7317864643763318e+11
-8.9889889889889898e-02	4.3943345771644040e-06	7.8119242680116174e+11
-8.9489489489489496e-02	4.3943193869033863e-06	7.8924102021920251e+11
-8.9089089089089094e-02	4.3943049927406150e-06	7.9727792949225159e+11
-8.8688688688688691e-02	4.3942916913674624e-06	8.0530718984438000e+11
-8.8288288288288289e-02	4.3942798012213978e-06	8.1339257971132104e+11
-8.7887887887887900e-02	4.3942695713221853e-06	8.2149235560977234e+11
-8.7487487487487497e-02	4.3942613395326931e-06	8.2965177490603247e+11
-8.7087087087087095e-02	4.3942553273145972e-06	8.3787255997883850e+11
-8.6686686686686693e-02	4.3942517689691225e-06	8.4616614998878442e+11
-8.6286286286286290e-02	4.3942509308253871e-06	8.5453600091720557e+11
-8.5885885885885888e-02	4.3942529785205508e-06	8.6301823701710742e+11
-8.5485485485485485e-02	4.3942581212522257e-06	8.7157969805454822e+11
-8.5085085085085096e-02	4.3942665162188603e-06	8.8030455091862073e+11
-8.4684684684684694e-02	4.3942782930743377e-06	8.8909554207843567e+11
-8.4284284284284292e-02	4.3942935466181550e-06	8.9809921167603210e+11
-8.3883883883883889e-02	4.3943123842814763e-06	9.0727359336651929e+11
-8.3483483483483487e-02	4.3943348199538614e-06	9.1664224631066956e+11
-8.3083083083083084e-02	4.3943609029433707e-06	9.2617157647405420e+11
-8.2682682682682682e-02	4.3943906562125585e-06	9.3597356437251855e+11
-8.2282282282282293e-02	4.3944231773966210e-06	9.4594536953597485e+11
-8.1881881881881891e-02	4.3944574820403575e-06	9.5624059877366028e+11
-8.1481481481481488e-02	4.3944932831685709e-06	9.6681297629930359e+11
-8.1081081081081086e-02	4.3945302707386652e-06	9.7768301459921021e+11
-8.0680680680680683e-02	4.3945681215406003e-06	9.8891248429878918e+11
-8.0280280280280281e-02	4.3946064761795130e-06	1.0005171340949032e+12
-7.9879879879879892e-02	4.3946449206776049e-06	1.0124964734365909e+12
-7.9479479479479490e-02	4.3946830123406464e-06	1.0250582405650901e+12
-7.9079079079079087e-02	4.3947202509491428e-06	1.0382598008723967e+12
-7.8678678678678685e-02	4.3947561924616289e-06	1.0521598555920891e+12
-7.8278278278278282e-02	4.3947904271369914e-06	1.0670888715162188e+12
-7.7877877877877880e-02	4.3948226310648009e-06	1.0833588474058459e+12
-7.7477477477477477e-02	4.3948527190196420e-06	1.1016189351742676e+12
-7.7077077077077089e-02	4.3948808347846657e-06	1.1231072117760562e+12
-7.6676676676676686e-02	4.3949073207058380e-06	1.1512143097743640e+12
-7.6276276276276284e-02	4.3949327591533460e-06	1.1962295003571311e+12
-7.5875875875875881e-02	4.3948856372336290e-06	4.4019386780065289e+11
-7.5475475475475479e-02	4.3949173057177745e-06	4.4323434746055139e+11
-7.5075075075075076e-02	4.3949503854973381e-06	4.4598236158454346e+11
-7.4674674674674674e-02	4.3949845156337874e-06	4.4870262309253552e+11
-7.4274274274274271e-02	4.3950198889450317e-06	4.5143817156643738e+11
-7.3873873873873869e-02	4.3950568606117842e-06	4.5417688162935815e+11
-7.3473473473473466e-02	4.3947906223459722e-06	6.4554039027091943e+11
-7.3073073073073092e-02	4.3948534084723585e-06	6.3089318691694006e+11
-7.2672672672672689e-02	4.3949189289636314e-06	6.1969655212207153e+11
-7.2272272272272287e-02	4.3949876484045933e-06	6.1031944092559937e+11
-7.1871871871871884e-02	4.3950598082099926e-06	6.0199986304536951e+11
-7.1471471471471482e-02	4.3951355585903202e-06	5.9438607977903772e+11
-7.1071071071071079e-02	4.3952148958018533e-06	5.8726058603106506e+11
-7.0670670670670677e-02	4.3952980402599847e-06	5.8051067844342627e+11
-7.0270270270270274e-02	4.3953852732137620e-06	5.7401756795228674e+11
-6.9869869869869872e-02	4.3954768823098297e-06	5.6774379511680127e+11
-6.9469469469469469e-02	4.3955731488628745e-06	5.6164702240918127e+11
-6.9069069069069067e-02	4.3956743048872197e-06	5.5569147917961975e+11
-6.8668668668668664e-02	4.3957805080073763e-06	5.4986148281529578e+11
-6.8268268268268262e-02	4.3958918849241514e-06	5.4413323138671521e+11
-6.7867867867867859e-02	4.3960084671263081e-06	5.3847536414695282e+11
-6.7467467467467485e-02	4.3961302455462512e-06	5.3290115362473181e+11
-6.7067067067067082e-02	4.3962571514489891e-06	5.2738851669147888e+11
-6.6666666666666680e-02	4.3963890839314934e-06	5.2193820874581293e+11
-6.6266266266266277e-02	4.3965258387274989e-06	5.1654668094062244e+11
-6.5865865865865875e-02	4.3966672604778071e-06	5.1194397485233740e+11
-6.5465465465465472e-02	4.3968131246580723e-06	5.1515858286441089e+11
-6.5065065065065070e-02	4.3969631569419779e-06	5.1844340724288873e+11
-6.4664664664664667e-02	4.3971170263894407e-06	5.2180468749382703e+11
-6.4264264264264265e-02	4.3976123266338433e-06	1.0354858721512457e+12
-6.3863863863863862e-02	4.3977837222482701e-06	1.0298710266948939e+12
-6.3463463463463460e-02	4.3979569991683720e-06	1.0222160697852594e+12
-6.3063063063063057e-02	4.3981310658224044e-06	1.0140403334543517e+12
-6.2662662662662655e-02	4.3983049141342925e-06	1.0022994019483929e+12
-6.2262262262262280e-02	4.3984766223577507e-06	9.9109433146777234e+11
-6.1861861861861878e-02	4.3986440144934131e-06	9.8242885506528772e+11
-6.1461461461461475e-02	4.3988052739623007e-06	9.7626770764546167e+11
-6.1061061061061073e-02	4.3989584858128702e-06	9.6857433324494971e+11
-6.0660660660660670e-02	4.3991018333658633e-06	9.5504917350405444e+11
-6.0260260260260268e-02	4.3992894943247048e-06	7.4115899645984143e+11
-5.9859859859859865e-02	4.3994288324665967e-06	7.2318458691944446e+11
-5.9459459459459463e-02	4.3995625500363979e-06	7.0695312829154285e+11
-5.9059059059059060e-02	4.3997000693278480e-06	6.9598642053465991e+11
-5.8658658658658658e-02	4.3998421710243280e-06	6.8859948543503894e+11
-5.8258258258258255e-02	4.3999881377771763e-06	6.8321741291391565e+11
-5.7857857857857853e-02	4.4001374593639693e-06	6.7885353737995923e+11
-5.7457457457457450e-02	4.4002897820487370e-06	6.7501795197196912e+11
-5.7057057057057048e-02	4.4004448123413761e-06	6.7140832862455652e+11
-5.6656656656656673e-02	4.4006024255325462e-06	6.6775831014129773e+11
-5.6256256256256271e-02	4.4007624493939422e-06	6.6395284025531909e+11
-5.5855855855855868e-02	4.4009248032128754e-06	6.6002406592220972e+11
-5.5455455455455466e-02	4.4008665346561444e-06	6.5604223088768909e+11
-5.5055055055055063e-02	4.4010345543181351e-06	6.5209859785433704e+11
-5.4654654654654661e-02	4.4012040914609706e-06	6.4829127378027185e+11
-5.4254254254254258e-02	4.4013750277044096e-06	6.4476825143681738e+11
-5.3853853853853856e-02	4.4017187800596215e-06	6.9424132340740479e+11
-5.3453453453453453e-02	4.4018952946411042e-06	6.8348695156743213e+11
-5.3053053053053051e-02	4.4018128712602159e-06	6.7459099834082849e+11
-5.2652652652652648e-02	4.4020046583376342e-06	6.6692037600384924e+11
-5.2252252252252246e-02	4.4021998352308863e-06	6.6005151388186108e+11
-5.1851851851851843e-02	4.4023972232886334e-06	6.5380008866084619e+11
-5.1451451451451469e-02	4.4025959569573676e-06	6.4799768845719116e+11
-5.1051051051051066e-02	4.4027955384294670e-06	6.4256580015977112e+11
-5.0650650650650664e-02	4.4029956688554228e-06	6.3739300312105859e+11
-5.0250250250250261e-02	4.4031963920221051e-06	6.3245503139584851e+11
-4.9849849849849859e-02	4.4033980233805306e-06	6.2769494852073840e+11
-4.9449449449449456e-02	4.4036011245865745e-06	6.2306445782684985e+11
-4.9049049049049054e-02	4.4038064989482285e-06	6.1859533057387390e+11
-4.8648648648648651e-02	4.4040148178005227e-06	6.1423869620247986e+11
-4.8248248248248249e-02	4.4042251245944513e-06	6.1209507818104175e+11
-4.7847847847847846e-02	4.4044366856685984e-06	6.0981065571650427e+11
-4.7447447447447444e-02	4.4046488458807654e-06	6.0737256732521875e+11
-4.7047047047047041e-02	4.4048605789067444e-06	6.0478780428276697e+11
-4.6646646646646639e-02	4.4050705634109901e-06	6.0206189970742175e+11
-4.6246246246246236e-02	4.4052770838588270e-06	5.9921001802372437e+11
-4.5845845845845862e-02	4.4054780508078003e-06	5.9623821492399963e+11
-4.5445445445445459e-02	4.4056712659444767e-06	5.9321381053986023e+11
-4.5045045045045057e-02	4.4058546163058019e-06	5.9015750414232703e+11
-4.4644644644644654e-02	4.4060264096590706e-06	5.8705011296297656e+11
-4.4244244244244252e-02	4.4061859354066001e-06	5.8397787603268176e+11
-4.3843843843843849e-02	4.4063337488595738e-06	5.8096629147902612e+11
-4.3443443443443447e-02	4.4064731131427872e-06	5.7801535681492920e+11
-4.3043043043043044e-02	4.4066150877827191e-06	5.7517425510147974e+11
-4.2642642642642642e-02	4.4067609143132906e-06	5.7244625102124158e+11
-4.2242242242242239e-02	4.4069097230685588e-06	5.6984055382731909e+11
-4.1841841841841837e-02	4.4070607980235628e-06	5.6738090509103931e+11
-4.1441441441441434e-02	4.4072136154010801e-06	5.6600581984083838e+11
-4.1041041041041032e-02	4.4073676749341238e-06	5.7009558722434363e+11
-4.0640640640640657e-02	4.4071942921665114e-06	8.7238259263544458e+11
-4.0240240240240255e-02	4.4073954589416039e-06	8.6393075945292542e+11
-3.9839839839839852e-02	4.4075999310703188e-06	8.5634715509151941e+11
-3.9439439439439450e-02	4.4078066577726248e-06	8.4937665358201672e+11
-3.9039039039039047e-02	4.4080148144377658e-06	8.4286142827587756e+11
-3.8638638638638645e-02	4.4082238734842099e-06	8.3668457336501331e+11
-3.8238238238238242e-02	4.4084337421450118e-06	8.3077441427225342e+11
-3.7837837837837840e-02	4.4086443538686254e-06	8.2505982519733813e+11
-3.7437437437437437e-02	4.4088557261725973e-06	8.1951162428579016e+11
-3.7037037037037035e-02	4.4090678339653570e-06	8.1407764966431287e+11
-3.6636636636636633e-02	4.4092807466185328e-06	8.0877042393720874e+11
-3.6236236236236230e-02	4.4094944479203586e-06	8.0352596114590576e+11
-3.5835835835835828e-02	4.4097088819013886e-06	7.9836489548459131e+11
-3.5435435435435453e-02	4.4099241442505551e-06	7.9325160946258679e+11
-3.5035035035035050e-02	4.4101401505046009e-06	7.8819584438376306e+11
-3.4634634634634648e-02	4.4103570501133576e-06	7.8318360961675659e+11
-3.4234234234234245e-02	4.4105749659815260e-06	7.7820275990318237e+11
-3.3833833833833843e-02	4.4107941549254868e-06	7.7325293495532935e+11
-3.3433433433433440e-02	4.4110149006590611e-06	7.6833253422880957e+11
-3.3033033033033038e-02	4.4112375019968229e-06	7.6344611486799524e+11
-3.2632632632632635e-02	4.4114622473242061e-06	7.5857356934639209e+11
-3.2232232232232233e-02	4.4116895099183434e-06	7.5371906999272937e+11
-3.1831831831831831e-02	4.4116786657817822e-06	7.4890720410114917e+11
-3.1431431431431428e-02	4.4119165801411416e-06	7.4410388368504663e+11
-3.1031031031031026e-02	4.4121572370293256e-06	7.3928818220028186e+11
-3.0630630630630623e-02	4.4124008406813821e-06	7.3449792183255359e+11
-3.0230230230230221e-02	4.4126476276508372e-06	7.2968890671796912e+11
-2.9829829829829846e-02	4.4128978456566236e-06	7.2493035783802747e+11
-2.9429429429429443e-02	4.4131516866076367e-06	7.2015691456790759e+11
-2.9029029029029041e-02	4.4134094016583967e-06	7.1538830951956470e+11
-2.8628628628628638e-02	4.4136711956027465e-06	7.1063370396803394e+11
-2.8228228228228236e-02	4.4139373181465344e-06	7.0585330133640210e+11
-2.7827827827827833e-02	4.4142079421839580e-06	7.0109300653252917e+11
-2.7427427427427431e-02	4.4144833032426384e-06	6.9632511376153174e+11
-2.7027027027027029e-02	4.4149336146868650e-06	6.9826786723968018e+11
-2.6626626626626626e-02	4.4152289164859013e-06	6.9311020933750281e+11
-2.6226226226226224e-02	4.4155299951607609e-06	6.8797847279512219e+11
-2.5825825825825821e-02	4.4158367944816411e-06	6.8288989012794983e+11
-2.5425425425425419e-02	4.4161491992019151e-06	6.7782430736412537e+11
-2.5025025025025016e-02	4.4164670284833469e-06	6.7279053506076428e+11
-2.4624624624624641e-02	4.4167901713106534e-06	6.6776939501674072e+11
-2.4224224224224239e-02	4.4171185697001468e-06	6.6279184745275854e+11
-2.3823823823823836e-02	4.4174522383286490e-06	6.5783640342537219e+11
-2.3423423423423434e-02	4.4177911285317498e-06	6.5291167866767151e+11
-2.3023023023023031e-02	4.4181352081627954e-06	6.4801248065999512e+11
-2.2622622622622629e-02	4.4184843801366880e-06	6.4315086201359485e+11
-2.2222222222222227e-02	4.4188385453886741e-06	6.3831625949020154e+11
-2.1821821821821824e-02	4.4191976197941441e-06	6.3352640931622986e+11
-2.1421421421421422e-02	4.4195614564950018e-06	6.2876074616205847e+11
-2.1021021021021019e-02	4.4199299461712191e-06	6.2403082779986755e+11
-2.0620620620620617e-02	4.4203030011337542e-06	6.2107578593916687e+11
-2.0220220220220214e-02	4.4208627618869005e-06	6.2498997743547351e+11
-1.9819819819819812e-02	4.4212620436398478e-06	6.2891035169689917e+11
-1.9419419419419409e-02	4.4216661778808541e-06	6.3287293303947168e+11
-1.9019019019019034e-02	4.4220749128566493e-06	6.3683368957154968e+11
-1.8618618618618632e-02	4.4224879230384476e-06	6.4079815656446643e+11
-1.8218218218218230e-02	4.4229049298174063e-06	6.4478727004015491e+11
-1.7817817817817827e-02	4.4233256417237700e-06	6.4876881694692468e+11
-1.7417417417417425e-02	4.4237498811924447e-06	6.5279555610955554e+11
-1.7017017017017022e-02	4.4241773883235561e-06	6.5679126073443433e+11
-1.6616616616616620e-02	4.4246079012200936e-06	6.6082396550423120e+11
-1.6216216216216217e-02	4.4250411250728533e-06	6.6486499871062195e+11
-1.5815815815815815e-02	4.4254767302089007e-06	6.6889864210916223e+11
-1.5415415415415412e-02	4.4259143521943397e-06	6.7300410725634155e+11
-1.5015015015015010e-02	4.4263536576116328e-06	6.7704832211264807e+11
-1.4614614614614607e-02	4.4267942289769783e-06	6.8110691039480884e+11
-1.4214214214214205e-02	4.4272357679988886e-06	6.8521451098695166e+11
-1.3813813813813830e-02	4.4276778801885413e-06	6.8934278497736133e+11
-1.3413413413413428e-02	4.4281202520757114e-06	6.9341851926697974e+11
-1.3013013013013025e-02	4.4285625439162724e-06	6.9758567215544983e+11
-1.2612612612612623e-02	4.4290044881324578e-06	7.0175244268194897e+11
-1.2212212212212220e-02	4.4294457953657494e-06	7.0593381412465442e+11
-1.1811811811811818e-02	4.4298862036307005e-06	7.1006820757545435e+11
-1.1411411411411415e-02	4.4303254645297334e-06	7.1425323729031799e+11
-1.1011011011011013e-02	4.4307633914241491e-06	7.1845562396157678e+11
-1.0610610610610610e-02	4.4311997942048870e-06	7.2267912150287598e+11
-1.0210210210210208e-02	4.4316345133804230e-06	7.2692931872210925e+11
-9.8098098098098052e-03	4.4320674777203998e-06	7.3122440851458325e+11
-9.4094094094094027e-03	4.4324985760391747e-06	7.3548169363382336e+11
-9.0090090090090003e-03	4.4329278267504029e-06	7.3981322690913538e+11
-8.6086086086085978e-03	4.4333551701217478e-06	7.4415682535382251e+11
-8.2082082082082231e-03	4.4337807629867494e-06	7.4849672390697119e+11
-7.8078078078078206e-03	4.4342046431659793e-06	7.5290617806735327e+11
-7.4074074074074181e-03	4.4346270097154149e-06	7.5731574008104102e+11
-7.0070070070070156e-03	4.4350481213185211e-06	7.6174372071758789e+11
-6.6066066066066131e-03	4.4354682301544974e-06	7.6626780630016516e+11
-6.2062062062062107e-03	4.4358877334599825e-06	7.7077925412208923e+11
-5.8058058058058082e-03	4.4363070524555995e-06	7.7540516686828333e+11
-5.4054054054054057e-03	4.4367267243343783e-06	7.8003149301064404e+11
-5.0050050050050032e-03	4.4371472699465361e-06	7.8471086234948706e+11
-4.6046046046046007e-03	4.4375693409995826e-06	7.8944505960473865e+11
-4.2042042042041983e-03	4.4379935250298416e-06	7.9426221562524817e+11
-3.8038038038037958e-03	4.4384204639342595e-06	7.9916046800188818e+11
-3.4034034034033933e-03	4.4388507108700935e-06	8.0412868403032190e+11
-3.0030030030030186e-03	4.4392846654687131e-06	8.0919701280317383e+11
-2.6026026026026161e-03	4.4397224838617810e-06	8.1435239990860889e+11
-2.2022022022022136e-03	4.4401639596322708e-06	8.1968112637750183e+11
-1.8018018018018112e-03	4.4406084588400655e-06	8.2508854427375732e+11
-1.4014014014014087e-03	4.4410547028656269e-06	8.3067416788484143e+11
-1.0010010010010062e-03	4.4415008139336201e-06	8.3641766568941272e+11
-6.0060060060060372e-04	4.4419442764764178e-06	8.4239611364855554e+11
-2.0020020020020124e-04	4.4423821818395863e-06	8.4858779631691089e+11
2.0020020020020124e-04	4.4428121690110576e-06	8.5508566128965149e+11
6.0060060060060372e-04	4.4432696371829322e-06	8.6189221056561902e+11
1.0010010010010062e-03	4.4437055788560971e-06	8.6911080102789307e+11
1.4014014014014087e-03	4.4441043383051620e-06	8.7677972370856042e+11
1.8018018018018112e-03	4.4444722913621921e-06	8.8517380804092810e+11
2.2022022022022136e-03	4.4448519803897591e-06	8.9426896361987671e+11
2.6026026026025884e-03	4.4452649713938209e-06	9.0444490745265637e+11
3.0030030030029908e-03	4.4456925458866758e-06	9.1612616802592981e+11
3.4034034034033933e-03	4.4461308748606088e-06	9.2992719684764880e+11
3.8038038038037958e-03	4.4465824881101015e-06	9.4700030676519458e+11
4.2042042042041983e-03	4.4470560194596509e-06	9.7005606519600525e+11
4.6046046046046007e-03	4.4477964909722877e-06	8.0693071085115662e+11
5.0050050050050032e-03	4.4483207424969817e-06	8.1534679930858435e+11
5.4054054054054057e-03	4.4488465063039413e-06	8.2413193730737488e+11
5.8058058058058082e-03	4.4493690433359627e-06	8.3336876062807031e+11
6.2062062062062107e-03	4.4496609663937323e-06	8.4934055211463354e+11
6.6066066066066131e-03	4.4501668987743416e-06	8.6020355726479895e+11
7.0070070070070156e-03	4.4506541727855017e-06	8.7237831866044739e+11
7.4074074074074181e-03	4.4511192114192855e-06	8.8657709967773792e+11
7.8078078078077928e-03	4.4515627177241065e-06	9.0435483808285938e+11
8.2082082082081953e-03	4.4520098068099915e-06	9.2901139363480823e+11
8.6086086086085978e-03	4.4526272121414566e-06	7.5663249539878247e+11
9.0090090090090003e-03	4.4531377821235091e-06	7.6173875806523535e+11
9.4094094094094027e-03	4.4536546959176652e-06	7.6695701666507129e+11
9.8098098098098052e-03	4.4541685762241935e-06	7.7230296777491382e+11
1.0210210210210208e-02	4.4546758288726141e-06	7.7782009539727234e+11
1.0610610610610610e-02	4.4551741574770933e-06	7.8349286051002991e+11
1.1011011011011013e-02	4.4556620369331536e-06	7.8940140537587964e+11
1.1411411411411415e-02	4.4561389207951117e-06	7.9558271026902014e+11
1.1811811811811818e-02	4.4566049840363277e-06	8.0197316114226660e+11
1.2212212212212220e-02	4.4570611372921019e-06	8.0885079115787317e+11
1.2612612612612623e-02	4.4575086909426588e-06	8.1605505318821997e+11
1.3013013013013025e-02	4.4579492326548310e-06	8.2386006092507483e+11
1.3413413413413400e-02	4.4583843637512366e-06	8.3242677366140698e+11
1.3813813813813802e-02	4.4588157743898844e-06	8.4195522221241321e+11
1.4214214214214205e-02	4.4592450006929443e-06	8.5268528247570593e+11
1.4614614614614607e-02	4.4596734900491339e-06	8.6527996641898767e+11
1.5015015015015010e-02	4.4601027779366949e-06	8.8046621259023425e+11
1.5415415415415412e-02	4.4604005886118091e-06	6.1327274001232031e+11
1.5815815815815815e-02	4.4608328345462304e-06	6.2070585820107947e+11
1.6216216216216217e-02	4.4612658909426898e-06	6.2815131475862646e+11
1.6616616616616620e-02	4.4617001385944743e-06	6.3559529629240710e+11
1.7017017017017022e-02	4.4621357584227079e-06	6.4304085778976196e+11
1.7417417417417425e-02	4.4625729312081935e-06	6.5046555650904346e+11
1.7817817817817827e-02	4.4630117934745174e-06	6.5794193838334338e+11
1.8218218218218230e-02	4.4634524348945504e-06	6.6538241554551892e+11
1.8618618618618604e-02	4.4638949236277048e-06	6.7292771909141394e+11
1.9019019019019007e-02	4.4643393480479749e-06	6.8042070952866150e+11
1.9419419419419409e-02	4.4647857782097430e-06	6.8798175667963074e+11
1.9819819819819812e-02	4.4652342209922594e-06	6.9562142987275757e+11
2.0220220220220214e-02	4.4656847181487010e-06	7.0334113438581030e+11
2.0620620620620617e-02	4.4661372739991519e-06	7.1120631559280188e+11
2.1021021021021019e-02	4.4665918401467669e-06	7.1924970037290222e+11
2.1421421421421422e-02	4.4670484101895268e-06	7.2759457191290857e+11
2.1821821821821824e-02	4.4675069397590744e-06	7.3623086891647314e+11
2.2222222222222227e-02	4.4679674540444465e-06	7.4539508673792566e+11
2.2622622622622629e-02	4.4684300378824252e-06	7.5528819568595081e+11
2.3023023023023031e-02	4.4688948618291796e-06	7.6632255699043323e+11
2.3423423423423434e-02	4.4693621795717329e-06	7.7916161357215027e+11
2.3823823823823836e-02	4.4696112333498889e-06	4.5725976442613391e+11
2.4224224224224211e-02	4.4700920811139532e-06	4.5642584914100653e+11
2.4624624624624614e-02	4.4705739624211467e-06	4.5558255634894977e+11
2.5025025025025016e-02	4.4710566989636293e-06	4.5473264452137244e+11
2.5425425425425419e-02	4.4715400071755360e-06	4.5387373186366046e+11
2.5825825825825821e-02	4.4720237982410730e-06	4.5300318992606409e+11
2.6226226226226224e-02	4.4725077919312288e-06	4.5212096976589911e+11
2.6626626626626626e-02	4.4729918081184839e-06	4.5122347529663397e+11
2.7027027027027029e-02	4.4734756663391410e-06	4.5031566970348804e+11
2.7427427427427431e-02	4.4739592083948123e-06	4.4939203989677039e+11
2.7827827827827833e-02	4.4744422502593010e-06	4.4845647998700067e+11
2.8228228228228236e-02	4.4749246443148923e-06	4.4750308230360767e+11
2.8628628628628638e-02	4.4754062350901677e-06	4.4653485589475659e+11
2.9029029029029041e-02	4.4758869496462935e-06	4.4555290701858673e+11
2.9429429429429416e-02	4.4763666321429810e-06	4.4455435776014899e+11
2.9829829829829818e-02	4.4768452049998361e-06	4.4353808066560754e+11
3.0230230230230221e-02	4.4773225739792022e-06	4.4250967482650323e+11
3.0630630630630623e-02	4.4776620253394537e-06	4.4146193279049469e+11
3.1031031031031026e-02	4.4781416651467563e-06	4.4130525385280792e+11
3.1431431431431428e-02	4.4786196475835993e-06	4.4368369728413049e+11
3.1831831831831831e-02	4.4790959824521302e-06	4.4617655099540796e+11
3.2232232232232233e-02	4.4795705749203238e-06	4.4878143596017487e+11
3.2632632632632635e-02	4.4800433796427043e-06	4.5147753015168542e+11
3.3033033033033038e-02	4.4805143752256588e-06	4.5427353553459918e+11
3.3433433433433440e-02	4.4809834923145463e-06	4.5714055557429987e+11
3.3833833833833843e-02	4.4814506935126192e-06	4.6009670477602350e+11
3.4234234234234245e-02	4.4819159156660369e-06	4.6310517004119812e+11
3.4634634634634648e-02	4.4823791198039230e-06	4.6614943949716309e+11
3.5035035035035023e-02	4.4828402811517032e-06	4.6926104763031622e+11
3.5435435435435425e-02	4.4832993665657549e-06	4.7236869894305945e+11
3.5835835835835828e-02	4.4837563242102307e-06	4.7548378927803992e+11
3.6236236236236230e-02	4.4842112017491935e-06	4.7855133466375775e+11
3.6636636636636633e-02	4.4846639565133161e-06	4.8160264279935516e+11
3.7037037037037035e-02	4.4851146467756692e-06	4.8460117446237128e+11
3.7437437437437437e-02	4.4855633315647100e-06	4.8752980612517010e+11
3.7837837837837840e-02	4.4860101825318086e-06	4.9036561236997339e+11
3.8238238238238242e-02	4.4864553563326794e-06	4.9311892697990588e+11
3.8638638638638645e-02	4.4868991132141374e-06	4.9577259681802148e+11
3.9039039039039047e-02	4.4873418327214674e-06	4.9831011428884857e+11
3.9439439439439450e-02	4.4877840123954895e-06	5.0073166331337286e+11
3.9839839839839852e-02	4.4882262880830017e-06	5.0304560954626062e+11
4.0240240240240227e-02	4.4886695239340042e-06	5.0523025215098010e+11
4.0640640640640630e-02	4.4891148162924325e-06	5.0731789241394116e+11
4.1041041041041032e-02	4.4895635694233611e-06	5.0928575662363757e+11
4.1441441441441434e-02	4.4900102862916271e-06	5.1115939364120654e+11
4.1841841841841837e-02	4.4904447869318886e-06	5.1294737545763757e+11
4.2242242242242239e-02	4.4908660099450816e-06	5.1466248763191107e+11
4.2642642642642642e-02	4.4912742327872547e-06	5.1630044929734711e+11
4.3043043043043044e-02	4.4916707907620212e-06	5.1786472365154956e+11
4.3443443443443447e-02	4.4920577251925912e-06	5.1939042221599591e+11
4.3843843843843849e-02	4.4924374310551566e-06	5.2088683294763245e+11
4.4244244244244252e-02	4.4928123258293216e-06	5.2236289409725702e+11
4.4644644644644654e-02	4.4931846444398018e-06	5.2381296537641357e+11
4.5045045045045057e-02	4.4935563884665189e-06	5.2529012643967163e+11
4.5445445445445459e-02	4.4939292845995064e-06	5.2677760575854962e+11
4.5845845845845834e-02	4.4943049411127752e-06	5.2830277124267065e+11
4.6246246246246236e-02	4.4946848006631237e-06	5.2987339129549316e+11
4.6646646646646639e-02	4.4950739209101248e-06	5.3148575025879547e+11
4.7047047047047041e-02	4.4954589213791997e-06	5.3318168283828699e+11
4.7447447447447444e-02	4.4958290415146250e-06	5.3496745999737909e+11
4.7847847847847846e-02	4.4961692530564238e-06	5.3682836352996155e+11
4.8248248248248249e-02	4.4964766875884548e-06	5.3879873212461432e+11
4.8648648648648651e-02	4.4967527107649619e-06	5.4088983908425256e+11
4.9049049049049054e-02	4.4970014246462450e-06	5.4309322157602582e+11
4.9449449449449456e-02	4.4972283525696308e-06	5.4539600568647949e+11
4.9849849849849859e-02	4.4974395646599872e-06	5.4780108340451324e+11
5.0250250250250261e-02	4.4976408410582837e-06	5.5032028832792114e+11
5.0650650650650664e-02	4.4978371453092254e-06	5.5291692994177185e+11
5.1051051051051066e-02	4.4980324642254505e-06	5.5560679519532996e+11
5.1451451451451469e-02	4.4982297286529030e-06	5.5833524858495020e+11
5.1851851851851871e-02	4.4984309277452086e-06	5.6108768998183923e+11
5.2252252252252274e-02	4.4986371500422888e-06	5.6385336491745532e+11
5.2652652652652676e-02	4.4988488302653673e-06	5.6656485870397083e+11
5.3053053053053079e-02	4.4990658008691848e-06	5.6925151678066028e+11
5.3453453453453481e-02	4.4992875215289096e-06	5.7184041361961401e+11
5.3853853853853828e-02	4.4995131396470885e-06	5.7435774318511523e+11
5.4254254254254231e-02	4.4997416145257117e-06	5.7674656092239307e+11
5.4654654654654633e-02	4.4999717838465213e-06	5.7900119624033569e+11
5.5055055055055035e-02	4.5002024721507153e-06	5.8114444077136902e+11
5.5455455455455438e-02	4.5004324819928240e-06	5.8317904917538171e+11
5.5855855855855840e-02	4.5006606536275941e-06	5.8512539525024292e+11
5.6256256256256243e-02	4.5008859324000145e-06	5.8696810020754431e+11
5.6656656656656645e-02	4.5011073083401987e-06	5.8875903867259241e+11
5.7057057057057048e-02	4.5013239766804996e-06	5.9052091409757483e+11
5.7457457457457450e-02	4.5015351633965942e-06	5.9224971735262952e+11
5.7857857857857853e-02	4.5017402577063851e-06	5.9399611755306189e+11
5.8258258258258255e-02	4.5019387884009495e-06	5.9578693790906824e+11
5.8658658658658658e-02	4.5021303611674033e-06	5.9764717603703394e+11
5.9059059059059060e-02	4.5023146739552950e-06	5.9961608581799146e+11
5.9459459459459463e-02	4.5024915949784614e-06	6.0170245655937891e+11
5.9859859859859865e-02	4.5026610018032434e-06	6.0393802382317175e+11
6.0260260260260268e-02	4.5028228800542257e-06	6.0639887965463757e+11
6.0660660660660670e-02	4.5029772875739362e-06	6.0905425682502905e+11
6.1061061061061073e-02	4.5031243436744407e-06	6.1198099754660803e+11
6.1461461461461475e-02	4.5032650394831557e-06	6.1512747860109595e+11
6.1861861861861878e-02	4.5034008860202195e-06	6.1842828459158118e+11
6.2262262262262280e-02	4.5035338903592123e-06	6.2190130296921545e+11
6.2662662662662683e-02	4.5036646901215172e-06	6.2542142517728992e+11
6.3063063063063085e-02	4.5037933700122916e-06	6.2886253684722656e+11
6.3463463463463488e-02	4.5039200833001354e-06	6.3219057360602625e+11
6.3863863863863890e-02	4.5040450466211756e-06	6.3540279889904797e+11
6.4264264264264293e-02	4.5041685143751881e-06	6.3865901744142615e+11
6.4664664664664639e-02	4.5042907366293926e-06	6.4218958100106750e+11
6.5065065065065042e-02	4.5044120296352585e-06	6.4632253079920483e+11
6.5465465465465444e-02	4.5045327984950099e-06	6.5156664669208533e+11
6.5865865865865847e-02	4.5046535432654228e-06	6.5873891652434229e+11
6.6266266266266249e-02	4.5043760229412671e-06	8.7111974651088879e+11
6.6666666666666652e-02	4.5044232710045789e-06	9.1489348553287195e+11
6.7067067067067054e-02	4.5036147396580063e-06	1.6786449603244600e+12
6.7467467467467457e-02	4.5037577139084142e-06	1.6311691681213745e+12
6.7867867867867859e-02	4.5039100921520398e-06	1.5926322854204961e+12
6.8268268268268262e-02	4.5040675590424986e-06	1.5581241351598533e+12
6.8668668668668664e-02	4.5042277951598242e-06	1.5261759579492046e+12
6.9069069069069067e-02	4.5043892639444266e-06	1.4960406400492261e+12
6.9469469469469469e-02	4.5045505493678267e-06	1.4672303255974644e+12
6.9869869869869872e-02	4.5047102111935446e-06	1.4395306931397031e+12
7.0270270270270274e-02	4.5048669676501037e-06	1.4127820863279539e+12
7.0670670670670677e-02	4.5050198275610231e-06	1.3870441481039194e+12
7.1071071071071079e-02	4.5051680006862005e-06	1.3621400357848726e+12
7.1471471471471482e-02	4.5053106323607229e-06	1.3377924811105154e+12
7.1871871871871884e-02	4.5054470483481378e-06	1.3143705975261145e+12
7.2272272272272287e-02	4.5055772342957736e-06	1.2914179265749045e+12
7.2672672672672689e-02	4.5057068246900126e-06	1.2692048681536111e+12
7.3073073073073092e-02	4.5053251549906824e-06	1.2475316314571653e+12
7.3473473473473494e-02	4.5054735663934929e-06	1.2265301541750894e+12
7.3873873873873896e-02	4.5056222554237575e-06	1.2060396824806245e+12
7.4274274274274299e-02	4.5057701391618480e-06	1.1860625848054744e+12
7.4674674674674701e-02	4.5059162068596970e-06	1.1666755345018191e+12
7.5075075075075104e-02	4.5060595800556783e-06	1.1479134441530520e+12
7.5475475475475451e-02	4.5061994915417649e-06	1.1294352155851436e+12
7.5875875875875853e-02	4.5063353682491309e-06	1.1116001171288054e+12
7.6276276276276256e-02	4.5064667554949770e-06	1.0940733609781042e+12
7.6676676676676658e-02	4.5065934497080810e-06	1.0770910132352119e+12
7.7077077077077061e-02	4.5067155213939223e-06	1.0605316457770872e+12
7.7477477477477463e-02	4.5068332828939662e-06	1.0444467415225790e+12
7.7877877877877866e-02	4.5069474388597024e-06	1.0287182797095637e+12
7.8278278278278268e-02	4.5070623080574480e-06	1.0134339938950688e+12
7.8678678678678671e-02	4.5071795038487114e-06	9.9856011178961060e+11
7.9079079079079073e-02	4.5072986618801165e-06	9.8404902224846387e+11
7.9479479479479476e-02	4.5074194817738477e-06	9.6984263392905725e+11
7.9879879879879878e-02	4.5075417402214159e-06	9.5602200893018372e+11
8.0280280280280281e-02	4.5076652601720534e-06	9.4256301300937891e+11
8.0680680680680683e-02	4.5077898254934273e-06	9.2934464973202722e+11
8.1081081081081086e-02	4.5079153620470054e-06	9.1650157967127515e+11
8.1481481481481488e-02	4.5080417375684065e-06	9.0399355154404785e+11
8.1881881881881891e-02	4.5081689046421740e-06	8.9170893282101672e+11
8.2282282282282293e-02	4.5082968370579633e-06	8.7976649493851147e+11
8.2682682682682695e-02	4.5084255485478887e-06	8.6805769353981934e+11
8.3083083083083098e-02	4.5085550528913263e-06	8.5658116791015112e+11
8.3483483483483500e-02	4.5086854413000772e-06	8.4542812596902441e+11
8.3883883883883903e-02	4.5088167838762813e-06	8.3448047880467285e+11
8.4284284284284305e-02	4.5089491962906436e-06	8.2377264686462366e+11
8.4684684684684708e-02	4.5090827985815798e-06	8.1320465194210986e+11
8.5085085085085110e-02	4.5092177353589823e-06	8.0295573964980750e+11
8.5485485485485513e-02	4.5093541115193460e-06	7.9285094845119666e+11
8.5885885885885915e-02	4.5094920789273131e-06	7.8292951889305920e+11
8.6286286286286262e-02	4.5096317556599336e-06	7.7321335568066870e+11
8.6686686686686665e-02	4.5097732717090307e-06	7.6367116750070654e+11
8.7087087087087067e-02	4.5099166812863188e-06	7.5428531585334570e+11
8.7487487487487470e-02	4.5100621137574612e-06	7.4503238465400293e+11
8.7887887887887872e-02	4.5102096275560635e-06	7.3597841706956958e+11
8.8288288288288275e-02	4.5103591818411436e-06	7.2706970059833447e+11
8.8688688688688677e-02	4.5105107741023010e-06	7.1828331662002991e+11
8.9089089089089080e-02	4.5106642659420058e-06	7.0966997732205762e+11
8.9489489489489482e-02	4.5108194997820526e-06	7.0118670172964880e+11
8.9889889889889885e-02	4.5109761273054799e-06	6.9276727132181348e+11
9.0290290290290287e-02	4.5111337485360396e-06	6.8454239744413428e+11
9.0690690690690690e-02	4.5112917070253678e-06	6.7640032396329175e+11
9.1091091091091092e-02	4.5114491978375760e-06	6.6833422738592175e+11
9.1491491491491495e-02	4.5116051428080859e-06	6.6045273598310986e+11
9.1891891891891897e-02	4.5117582824405162e-06	6.5263141164350940e+11
9.2292292292292299e-02	4.5119070497163480e-06	6.4492667061785449e+11
9.2692692692692702e-02	4.5120497275871927e-06	6.3732344653006787e+11
9.3093093093093104e-02	4.5121844989053868e-06	6.2980632995085754e+11
9.3493493493493507e-02	4.5123096297747150e-06	6.2239668754310767e+11
9.3893893893893909e-02	4.5124236340364793e-06	6.1505112458678064e+11
9.4294294294294312e-02	4.5125256634462449e-06	6.0782594714466663e+11
9.4694694694694714e-02	4.5126156326518246e-06	6.0066682383723413e+11
9.5095095095095117e-02	4.5126948649332660e-06	5.9361120146056189e+11
9.5495495495495519e-02	4.5127716355400046e-06	5.8662048787100940e+11
9.5895895895895922e-02	4.5128485532361169e-06	5.7972674002528662e+11
9.6296296296296324e-02	4.5129261263578025e-06	5.7292032829298608e+11
9.6696696696696727e-02	4.5130093772623696e-06	5.6616738296810400e+11
9.7097097097097074e-02	4.5130988714367385e-06	5.5951643624987146e+11
9.7497497497497476e-02	4.5131938053139838e-06	5.5294871885860681e+11
9.7897897897897879e-02	4.5132935752574291e-06	5.4644616100793689e+11
9.8298298298298281e-02	4.5133976875275012e-06	5.4001241746847546e+11
9.8698698698698684e-02	4.5135057071376730e-06	5.3367690881967975e+11
9.9099099099099086e-02	4.5136173256036994e-06	5.2739900445099792e+11
9.9499499499499489e-02	4.5137322642847824e-06	5.2120956917457922e+11
9.9899899899899891e-02	4.5138503530636375e-06	5.1508227771299329e+11
1.0030030030030029e-01	4.5139720500837618e-06	5.0903515946713776e+11
1.0070070070070070e-01	4.5140944639716006e-06	5.0302759175568811e+11
1.0110110110110110e-01	4.5142152233977071e-06	4.9713481084669958e+11
1.0150150150150150e-01	4.5143337936275136e-06	4.9128109809194934e+11
1.0190190190190190e-01	4.5144497945022130e-06	4.8553466565701508e+11
1.0230230230230231e-01	4.5145628797570912e-06	4.7985333363373584e+11
1.0270270270270271e-01	4.5146727809150913e-06	4.7424825017170398e+11
1.0310310310310311e-01	4.5147793296061506e-06	4.6867860006405457e+11
1.0350350350350351e-01	4.5148824196832816e-06	4.6320059145596472e+11
1.0390390390390392e-01	4.5149820264842612e-06	4.5780788658105487e+11
1.0430430430430432e-01	4.5150782178072879e-06	4.5248617972467535e+11
1.0470470470470472e-01	4.5151710908485774e-06	4.4723538819443060e+11
1.0510510510510512e-01	4.5152608685065618e-06	4.4207134899170947e+11
1.0550550550550553e-01	4.5153476988666212e-06	4.3697640502118604e+11
1.0590590590590593e-01	4.5154318922669459e-06	4.3194719976579126e+11
1.0630630630630633e-01	4.5155137324170058e-06	4.2700001225430389e+11
1.0670670670670673e-01	4.5155935214619609e-06	4.2214053130475250e+11
1.0710710710710714e-01	4.5156715809024700e-06	4.2634494102014276e+11
1.0750750750750754e-01	4.5157482827176887e-06	4.3220828121168121e+11
1.0790790790790789e-01	4.5158239449206923e-06	4.3820847897115662e+11
1.0830830830830829e-01	4.5158989231692141e-06	4.4434041789982336e+11
1.0870870870870869e-01	4.5159735228350592e-06	4.5060194500170837e+11
1.0910910910910909e-01	4.5160480931558129e-06	4.5698180890526337e+11
1.0950950950950950e-01	4.5161229271441503e-06	4.6349851862312744e+11
1.0990990990990990e-01	4.5161983306173978e-06	4.7012978215361353e+11
1.1031031031031030e-01	4.5162745958649169e-06	4.7687710010951300e+11
1.1071071071071070e-01	4.5163519890747031e-06	4.8374428428560443e+11
1.1111111111111110e-01	4.5164307629170691e-06	4.9072114021700897e+11
1.1151151151151151e-01	4.5165113039680950e-06	4.9780682434409015e+11
1.1191191191191191e-01	4.5165924118909133e-06	5.0499386529963855e+11
1.1231231231231231e-01	4.5166730294221076e-06	5.1227277139239465e+11
1.1271271271271271e-01	4.5167530455446967e-06	5.1965016447103070e+11
1.1311311311311312e-01	4.5168323848954793e-06	5.2710861108287952e+11
1.1351351351351352e-01	4.5169109994144766e-06	5.3465041749799854e+11
1.1391391391391392e-01	4.5169888394882289e-06	5.4225606629164563e+11
1.1431431431431432e-01	4.5170658691951294e-06	5.4992976041330054e+11
1.1471471471471473e-01	4.5171421038777577e-06	5.5766676309418127e+11
1.1511511511511513e-01	4.5172175236715962e-06	5.6545576050856726e+11
1.1551551551551553e-01	4.5172921981041315e-06	5.7328970200368579e+11
1.1591591591591593e-01	4.5173661733207690e-06	5.8115548315994470e+11
1.1631631631631634e-01	4.5174395185608922e-06	5.8905794710946106e+11
1.1671671671671674e-01	4.5175123212055440e-06	5.9697578880404700e+11
1.1711711711711714e-01	4.5175847198282372e-06	6.0490129712216443e+11
1.1751751751751754e-01	4.5176567955041591e-06	6.1284420259670142e+11
1.1791791791791795e-01	4.5177286821511272e-06	6.2078236401139343e+11
1.1831831831831829e-01	4.5178005323052198e-06	6.2871675227981543e+11
1.1871871871871870e-01	4.5178724667200435e-06	6.3663640205064136e+11
1.1911911911911910e-01	4.5179446264976652e-06	6.4454108643774829e+11
1.1951951951951950e-01	4.5180171647996243e-06	6.5241517882766699e+11
1.1991991991991990e-01	4.5180902063740246e-06	6.6026778836672278e+11
1.2032032032032031e-01	4.5181638774452813e-06	6.6809064160040344e+11
1.2072072072072071e-01	4.5182382918493744e-06	6.7588375265072241e+11
1.2112112112112111e-01	4.5186224430816714e-06	1.0082112133929476e+12
1.2152152152152151e-01	4.5187292885533505e-06	1.0057770627048440e+12
1.2192192192192192e-01	4.5188349555258640e-06	9.9752179900472314e+11
1.2232232232232232e-01	4.5189395452955093e-06	9.9015410926730310e+11
1.2272272272272272e-01	4.5190435012915636e-06	9.8676874647680505e+11
1.2312312312312312e-01	4.5191473410155974e-06	9.8510433646239172e+11
1.2352352352352353e-01	4.5192514711145035e-06	9.8340193000745471e+11
1.2392392392392393e-01	4.5193561797581968e-06	9.8070840615562793e+11
1.2432432432432433e-01	4.5194617102183472e-06	9.7664527799662024e+11
1.2472472472472473e-01	4.5195681998523746e-06	9.7190410188287048e+11
1.2512512512512514e-01	4.5196757228935909e-06	9.6697387732517676e+11
1.2552552552552554e-01	4.5197844169711492e-06	9.6217012646158630e+11
1.2592592592592594e-01	4.5198945260867603e-06	9.5741931522073828e+11
1.2632632632632634e-01	4.5200063150247648e-06	9.5250517059973132e+11
1.2672672672672675e-01	4.5201201262944961e-06	9.4697796622793665e+11
1.2712712712712715e-01	4.5202363118730280e-06	9.4044620747162012e+11
1.2752752752752755e-01	4.5203552237393529e-06	9.3285034651435461e+11
1.2792792792792795e-01	4.5204772806805299e-06	9.2415266475932324e+11
1.2832832832832836e-01	4.5206028792259676e-06	9.1491946200494092e+11
1.2872872872872876e-01	4.5207324334561408e-06	9.0567106290188135e+11
1.2912912912912911e-01	4.5208662794824068e-06	8.9706427480748474e+11
1.2952952952952951e-01	4.5210047028066675e-06	8.8954351627541260e+11
1.2992992992992991e-01	4.5211479070474432e-06	8.8332863748739563e+11
1.3033033033033031e-01	4.5212959960469846e-06	8.7823446289467786e+11
1.3073073073073072e-01	4.5214489587840768e-06	8.7401735523797510e+11
1.3113113113113112e-01	4.5216065292296792e-06	8.8071255832166296e+11
1.3153153153153152e-01	4.5217681996180833e-06	8.8999818021521057e+11
1.3193193193193192e-01	4.5219331794930766e-06	8.9947681670760364e+11
1.3233233233233233e-01	4.5221002281150828e-06	9.0925577832919897e+11
1.3273273273273273e-01	4.5222678094583688e-06	9.1931149866937085e+11
1.3313313313313313e-01	4.5224340969197542e-06	9.2966804430449658e+11
1.3353353353353353e-01	4.5225972007881605e-06	9.4031043746754016e+11
1.3393393393393394e-01	4.5227554211684868e-06	9.5129762605180701e+11
1.3433433433433434e-01	4.5229077799139095e-06	9.6257069600590796e+11
1.3473473473473474e-01	4.5230544457052919e-06	9.7423004815803625e+11
1.3513513513513514e-01	4.5231973750381492e-06	9.8622572198229187e+11
1.3553553553553555e-01	4.5233406220643793e-06	9.9857055989322681e+11
1.3593593593593595e-01	4.5234907532351480e-06	1.0112664004696769e+12
1.3633633633633635e-01	4.5236528702931207e-06	1.0238705103916206e+12
1.3673673673673675e-01	4.5238193646606249e-06	1.0366966850856477e+12
1.3713713713713716e-01	4.5239894764774654e-06	1.0499102124482023e+12
1.3753753753753756e-01	4.5241632493527602e-06	1.0635096631253396e+12
1.3793793793793796e-01	4.5243407894330563e-06	1.0776242885067255e+12
1.3833833833833836e-01	4.5245222474355363e-06	1.0921776590766094e+12
1.3873873873873876e-01	4.5247078541009214e-06	1.1072159280218923e+12
1.3913913913913917e-01	4.5248979223321847e-06	1.1228343244604802e+12
1.3953953953953957e-01	4.5250927679975031e-06	1.1390245217968850e+12
1.3993993993993992e-01	4.5252928407930100e-06	1.1558414292068184e+12
1.4034034034034032e-01	4.5254986066500185e-06	1.1734053678869231e+12
1.4074074074074072e-01	4.5257106796333706e-06	1.1918684739162856e+12
1.4114114114114112e-01	4.5259297581676582e-06	1.2112996695050127e+12
1.4154154154154153e-01	4.5261566076144587e-06	1.2319954783210999e+12
1.4194194194194193e-01	4.5263918179136943e-06	1.2544069127346611e+12
1.4234234234234233e-01	4.5268778210774185e-06	1.2793087677954836e+12
1.4274274274274273e-01	4.5271670567521496e-06	1.3082699921142449e+12
1.4314314314314314e-01	4.5274437949722595e-06	1.3454447048829229e+12
1.4354354354354354e-01	4.5277176670783816e-06	1.4050263175231138e+12
1.4394394394394394e-01	4.5279912574905325e-06	8.0827472262271082e+11
1.4434434434434434e-01	4.5282517537997551e-06	8.1715523508708093e+11
1.4474474474474475e-01	4.5291823496945789e-06	8.2623208286075964e+11
1.4514514514514515e-01	4.5294226401590111e-06	8.3551322193472522e+11
1.4554554554554555e-01	4.5296520436732546e-06	8.4500276089604175e+11
1.4594594594594595e-01	4.5298718336694722e-06	8.5474080416888330e+11
1.4634634634634636e-01	4.5300840345762089e-06	8.6472102035240771e+11
1.4674674674674676e-01	4.5302909801637556e-06	8.7497867173950488e+11
1.4714714714714716e-01	4.5304948407662311e-06	8.8554906920407727e+11
1.4754754754754756e-01	4.5306976542050818e-06	8.9642991078710278e+11
1.4794794794794797e-01	4.5309011626833945e-06	9.0765336015515552e+11
1.4834834834834837e-01	4.5311068618275884e-06	9.1918178223609644e+11
1.4874874874874877e-01	4.5313160389157664e-06	9.3110189000074426e+11
1.4914914914914917e-01	4.5315297836878508e-06	9.4338120719534290e+11
1.4954954954954958e-01	4.5317490678359567e-06	9.5604095150416895e+11
1.4994994994994998e-01	4.5319746763412467e-06	9.6910981384335730e+11
1.5035035035035038e-01	4.5322073453681852e-06	9.8262053588483923e+11
1.5075075075075073e-01	4.5324476190032001e-06	9.9656690671535779e+11
1.5115115115115113e-01	4.5326959268167224e-06	1.0109328860865853e+12
1.5155155155155153e-01	4.5329525650325407e-06	1.0257753239974219e+12
1.5195195195195194e-01	4.5332175669020728e-06	1.0410676221877118e+12
1.5235235235235234e-01	4.5334907216378526e-06	1.0568664132195325e+12
1.5275275275275274e-01	4.5337714103242975e-06	1.0731459293253575e+12
1.5315315315315314e-01	4.5340586097837592e-06	1.0899143771017791e+12
1.5355355355355355e-01	4.5343506908796926e-06	1.1072006885821152e+12
1.5395395395395395e-01	4.5346454337988881e-06	1.1249933919173223e+12
1.5435435435435435e-01	4.5349399709154549e-06	1.1433546397224368e+12
1.5475475475475475e-01	4.5352308934926407e-06	1.1622351029578042e+12
1.5515515515515516e-01	4.5355145222844438e-06	1.1815795249787854e+12
1.5555555555555556e-01	4.5357873203163418e-06	1.2015699661436196e+12
1.5595595595595596e-01	4.5360465039373140e-06	1.2220320345863428e+12
1.5635635635635636e-01	4.5362907879054467e-06	1.2430070468212385e+12
1.5675675675675677e-01	4.5365211730814618e-06	1.2644846478558945e+12
1.5715715715715717e-01	4.5367416122154071e-06	1.2864247360618191e+12
1.5755755755755757e-01	4.5369594426497344e-06	1.3089286033328230e+12
1.5795795795795797e-01	4.5371843963843498e-06	1.3313646022817871e+12
1.5835835835835838e-01	4.5374091363210840e-06	1.3535924347543813e+12
1.5875875875875878e-01	4.5376291307868334e-06	1.3763145977471543e+12
1.5915915915915918e-01	4.5378440144813118e-06	1.3993589623095479e+12
1.5955955955955958e-01	4.5380534828035906e-06	1.4227917506788191e+12
1.5995995995995999e-01	4.5382573195737845e-06	1.4467239272010417e+12
1.6036036036036039e-01	4.5384554197661261e-06	1.4709262896282183e+12
1.6076076076076079e-01	4.5386477038952545e-06	1.4957108504667341e+12
1.6116116116116119e-01	4.5388341808326981e-06	1.5208245793954167e+12
1.6156156156156154e-01	4.5390149120692940e-06	1.5464851135345696e+12
1.6196196196196194e-01	4.5391899831691850e-06	1.5726713577809397e+12
1.6236236236236234e-01	4.5393594800641556e-06	1.5994076704381523e+12
1.6276276276276275e-01	4.5395236006088655e-06	1.6268567693125591e+12
1.6316316316316315e-01	4.5396824634908051e-06	1.6551647808486802e+12
1.6356356356356355e-01	4.5398363709936558e-06	1.6845799086257126e+12
1.6396396396396395e-01	4.5399855815347123e-06	1.7154564535265571e+12
1.6436436436436436e-01	4.5401306490836814e-06	1.7483620391217852e+12
1.6476476476476476e-01	4.5402721896586124e-06	1.7849761684080647e+12
1.6516516516516516e-01	4.5404111471510849e-06	1.8288727601333540e+12
1.6556556556556556e-01	4.5408981542691421e-06	4.7723909898260559e+11
1.6596596596596597e-01	4.5410296661134872e-06	4.7947430135458344e+11
1.6636636636636637e-01	4.5411577406906641e-06	4.8175699700300067e+11
1.6676676676676677e-01	4.5412826419498620e-06	4.8408615947085370e+11
1.6716716716716717e-01	4.5414045298878625e-06	4.8646048093736511e+11
1.6756756756756758e-01	4.5415235525868807e-06	4.8888187822858398e+11
1.6796796796796798e-01	4.5416397905139673e-06	4.9135257725274463e+11
1.6836836836836838e-01	4.5431913282128330e-06	1.4918334268032783e+12
1.6876876876876878e-01	4.5433421197542940e-06	1.4818044171778523e+12
1.6916916916916919e-01	4.5434929166537671e-06	1.4726253379720134e+12
1.6956956956956959e-01	4.5436412928024590e-06	1.4637668229032678e+12
1.6996996996996999e-01	4.5437851728671055e-06	1.4556602322881067e+12
1.7037037037037039e-01	4.5439223652885955e-06	1.4477961782648022e+12
1.7077077077077080e-01	4.5440502137092257e-06	1.4404140740991765e+12
1.7117117117117120e-01	4.5441656182630961e-06	1.4332575991283567e+12
1.7157157157157160e-01	4.5442652418973377e-06	1.4262786779840369e+12
1.7197197197197200e-01	4.5443457065011143e-06	1.4194731699273386e+12
1.7237237237237235e-01	4.5444041523109685e-06	1.4129043978342710e+12
1.7277277277277275e-01	4.5444389718382315e-06	1.4064881799181497e+12
1.7317317317317316e-01	4.5444504178906394e-06	1.4002374438636118e+12
1.7357357357357356e-01	4.5444429786525685e-06	1.3939132728158298e+12
1.7397397397397396e-01	4.5444366332229029e-06	1.3877893715541995e+12
1.7437437437437436e-01	4.5444338211812251e-06	1.3817381378382754e+12
1.7477477477477477e-01	4.5444330230823359e-06	1.3758381284194729e+12
1.7517517517517517e-01	4.5444331899775710e-06	1.3699027279109106e+12
1.7557557557557557e-01	4.5440551665824330e-06	1.3640642019853958e+12
1.7597597597597597e-01	4.5440625465126943e-06	1.3582857333685730e+12
1.7637637637637638e-01	4.5440696645343697e-06	1.3525146777032510e+12
1.7677677677677678e-01	4.5440766854947005e-06	1.3468282960995898e+12
1.7717717717717718e-01	4.5440840335656014e-06	1.3411822033307080e+12
1.7757757757757758e-01	4.5440922204885859e-06	1.3356016762898232e+12
1.7797797797797799e-01	4.5441019070188309e-06	1.3300325122151899e+12
1.7837837837837839e-01	4.5441138786870182e-06	1.3244426540639780e+12
1.7877877877877879e-01	4.5441287759585890e-06	1.3189466938586326e+12
1.7917917917917919e-01	4.5441473832293518e-06	1.3135333140598357e+12
1.7957957957957960e-01	4.5441702656333423e-06	1.3080449492528552e+12
1.7997997997998000e-01	4.5441978364647329e-06	1.3026459853190312e+12
1.8038038038038040e-01	4.5442301921156970e-06	1.2972380107986094e+12
1.8078078078078080e-01	4.5442670357498400e-06	1.2919122981772849e+12
1.8118118118118121e-01	4.5443074638893553e-06	1.2865412909496111e+12
1.8158158158158161e-01	4.5443498494482538e-06	1.2812118422167480e+12
1.8198198198198201e-01	4.5443916276404910e-06	1.2759061950147434e+12
1.8238238238238241e-01	4.5444293007031568e-06	1.2706416100065791e+12
1.8278278278278282e-01	4.5444583802164809e-06	1.2653763676798721e+12
1.8318318318318316e-01	4.5444736936148236e-06	1.2601104164913567e+12
1.8358358358358356e-01	4.5444698493410583e-06	1.2548715575789255e+12
1.8398398398398397e-01	4.5444419855517914e-06	1.2496970394898674e+12
1.8438438438438437e-01	4.5443867980272556e-06	1.2444950624864646e+12
1.8478478478478477e-01	4.5443033403713448e-06	1.2393152308223665e+12
1.8518518518518517e-01	4.5442038002970467e-06	1.2342138196061433e+12
1.8558558558558558e-01	4.5441246467295851e-06	1.2290250615940044e+12
1.8598598598598598e-01	4.5440573082940652e-06	1.2239506854619167e+12
1.8638638638638638e-01	4.5439788418979894e-06	1.2188411574015046e+12
1.8678678678678678e-01	4.5438817161401085e-06	1.2137044932531155e+12
1.8718718718718719e-01	4.5437678206373747e-06	1.2086604159616838e+12
1.8758758758758759e-01	4.5436432256448805e-06	1.2035760889393572e+12
1.8798798798798799e-01	4.5435147391072327e-06	1.1985186539143516e+12
1.8838838838838839e-01	4.5433879899748044e-06	1.1935288236809944e+12
1.8878878878878880e-01	4.5432667332144879e-06	1.1884941661254363e+12
1.8918918918918920e-01	4.5431530387573441e-06	1.1835672159978113e+12
1.8958958958958960e-01	4.5430477961323012e-06	1.1785602742481514e+12
1.8998998998999000e-01	4.5429511969225129e-06	1.1736569789960474e+12
1.9039039039039041e-01	4.5428633286979925e-06	1.1687438740150928e+12
1.9079079079079081e-01	4.5427842201582942e-06	1.1638377519951433e+12
1.9119119119119121e-01	4.5427139645516903e-06	1.1589700878117971e+12
1.9159159159159161e-01	4.5421010752305580e-06	1.1540907217295986e+12
1.9199199199199202e-01	4.5420725038455566e-06	1.1492829296573301e+12
1.9239239239239242e-01	4.5420524839445576e-06	1.1445031487147915e+12
1.9279279279279282e-01	4.5420411707720366e-06	1.1397572158949080e+12
1.9319319319319322e-01	4.5420386142017425e-06	1.1349986963613794e+12
1.9359359359359363e-01	4.5420448023326717e-06	1.1302334661839231e+12
1.9399399399399397e-01	4.5420595963677271e-06	1.1255130657753599e+12
1.9439439439439438e-01	4.5420828475001241e-06	1.1208467946282617e+12
1.9479479479479478e-01	4.5421143767548797e-06	1.1161714153430469e+12
1.9519519519519518e-01	4.5421538951679663e-06	1.1115532923990959e+12
1.9559559559559558e-01	4.5422011920538531e-06	1.1069550063904609e+12
1.9599599599599599e-01	4.5422560253048969e-06	1.1023046788755845e+12
1.9639639639639639e-01	4.5423181330575298e-06	1.0978113050559886e+12
1.9679679679679679e-01	4.5423873068254186e-06	1.0932006857612164e+12
1.9719719719719719e-01	4.5424632966670045e-06	1.0886971159810958e+12
1.9759759759759760e-01	4.5425459198311150e-06	1.0841482034491622e+12
1.9799799799799800e-01	4.5426349267325355e-06	1.0796646299534541e+12
1.9839839839839840e-01	4.5427301370896983e-06	1.0752307114832140e+12
1.9879879879879880e-01	4.5428312749027911e-06	1.0707820094113971e+12
1.9919919919919921e-01	4.5429381782317850e-06	1.0663786016495797e+12
1.9959959959959961e-01	4.5430506482670639e-06	1.0620052664039150e+12
2.0000000000000001e-01	4.5431685179834341e-06	1.0576727503851810e+12


==> num_exp/gp_robustness/gp_sweep_p4_is2_lw_gamma_5e-10.dat <==
# eps	l2error	cond   gamma=5.000000e-10  k_s=4 k_t=4 i_s=2 geom=drift
-2.0000000000000001e-01	4.5215510647808767e-06	2.1052840080949628e+15
-1.9959959959959961e-01	4.5217331051301741e-06	2.0850264639297912e+15
-1.9919919919919921e-01	4.5219132804280216e-06	2.0622241988042332e+15
-1.9879879879879880e-01	4.5220912863987977e-06	2.0593095987452782e+15
-1.9839839839839840e-01	4.5222665909524776e-06	2.0561701247477400e+15
-1.9799799799799800e-01	4.5224386741775428e-06	2.0948656926237810e+15
-1.9759759759759760e-01	4.5226071067422989e-06	2.0357782027862635e+15
-1.9719719719719722e-01	4.5227713429516573e-06	2.0646841858858325e+15
-1.9679679679679682e-01	4.5229313319347438e-06	2.0571995661728400e+15
-1.9639639639639642e-01	4.5230861215213690e-06	2.0383475629563820e+15
-1.9599599599599601e-01	4.5232358901009271e-06	2.0522329562746208e+15
-1.9559559559559561e-01	4.5233801144904298e-06	2.0435124428149528e+15
-1.9519519519519521e-01	4.5235192157086734e-06	2.0198658603098065e+15
-1.9479479479479481e-01	4.5236521865092120e-06	1.9992597045505185e+15
-1.9439439439439440e-01	4.5237802388035186e-06	2.0162830657399332e+15
-1.9399399399399400e-01	4.5239029328868325e-06	2.0103345337977935e+15
-1.9359359359359360e-01	4.5240204688459559e-06	2.0229477950988120e+15
-1.9319319319319320e-01	4.5241338256237210e-06	2.0098992434140202e+15
-1.9279279279279279e-01	4.5242441182486008e-06	1.9809340639942760e+15
-1.9239239239239239e-01	4.5243514337568457e-06	1.9866782265602820e+15
-1.9199199199199202e-01	4.5244570939358737e-06	2.0485395995491640e+15
-1.9159159159159161e-01	4.5245625667043204e-06	1.9808821274768480e+15
-1.9119119119119121e-01	4.5246689997285567e-06	1.9915174125774742e+15
-1.9079079079079081e-01	4.5247776425434219e-06	1.9974833114007060e+15
-1.9039039039039041e-01	4.5248895855531247e-06	1.9667466523133510e+15
-1.8998998998999000e-01	4.5250067492664161e-06	1.9633432916955905e+15
-1.8958958958958960e-01	4.5251307033856763e-06	1.9653402751265732e+15
-1.8918918918918920e-01	4.5252621469190962e-06	1.9930006430322170e+15
-1.8878878878878880e-01	4.5254024604745044e-06	1.9753326580290342e+15
-1.8838838838838839e-01	4.5255516949686675e-06	1.9302991633472968e+15
-1.8798798798798799e-01	4.5257095757639291e-06	1.9563074536990762e+15
-1.8758758758758759e-01	4.5258741028179437e-06	1.9598503689138595e+15
-1.8718718718718719e-01	4.5258589440257984e-06	2.3003748122877080e+15
-1.8678678678678678e-01	4.5260433029307148e-06	2.2070496992632668e+15
-1.8638638638638638e-01	4.5262633419587211e-06	2.1883447832379762e+15
-1.8598598598598601e-01	4.5264574101521856e-06	2.1813812298976190e+15
-1.8558558558558561e-01	4.5266096071268870e-06	2.1744961418372152e+15
-1.8518518518518520e-01	4.5267383783927974e-06	2.1690651861040805e+15
-1.8478478478478480e-01	4.5268736087763648e-06	2.1623889900764900e+15
-1.8438438438438440e-01	4.5270294950988580e-06	2.1591116622085650e+15
-1.8398398398398400e-01	4.5271832696657245e-06	2.1545428171397472e+15
-1.8358358358358359e-01	4.5273334454878367e-06	2.1547485996460498e+15
-1.8318318318318319e-01	4.5274790547597071e-06	2.1487668405144585e+15
-1.8278278278278279e-01	4.5276217562005929e-06	2.1482473163672045e+15
-1.8238238238238239e-01	4.5277639496748181e-06	2.1413270916505808e+15
-1.8198198198198198e-01	4.5279093057794529e-06	2.1404986475679922e+15
-1.8158158158158158e-01	4.5280669842120881e-06	2.1372292008860122e+15
-1.8118118118118121e-01	4.5282579483238366e-06	2.1330664082562555e+15
-1.8078078078078080e-01	4.5284460642974838e-06	2.1331548726821402e+15
-1.8038038038038040e-01	4.5286240536808290e-06	2.1228880232098628e+15
-1.7997997997998000e-01	4.5287927723745361e-06	2.1149243655013358e+15
-1.7957957957957960e-01	4.5289527946897870e-06	2.1088999493495075e+15
-1.7917917917917919e-01	4.5291033771341440e-06	2.1008293131046060e+15
-1.7877877877877879e-01	4.5292441108169352e-06	2.0881954833025765e+15
-1.7837837837837839e-01	4.5293746042269320e-06	2.0783359635229250e+15
-1.7797797797797799e-01	4.5295338267945746e-06	2.9462350235011185e+15
-1.7757757757757758e-01	4.5296589003310404e-06	2.8097670432420525e+15
-1.7717717717717718e-01	4.5297807727220722e-06	2.7826868683324800e+15
-1.7677677677677678e-01	4.5298995999673171e-06	2.8044544191988325e+15
-1.7637637637637638e-01	4.5300152460129929e-06	2.7783341263190030e+15
-1.7597597597597597e-01	4.5301279422115058e-06	2.7378478066222805e+15
-1.7557557557557557e-01	4.5302368520050395e-06	2.7260437452119000e+15
-1.7517517517517520e-01	4.5303432146460870e-06	2.6366992726110105e+15
-1.7477477477477479e-01	4.5304461906386814e-06	2.7162743901483125e+15
-1.7437437437437439e-01	4.5305460420208616e-06	2.6917447825227550e+15
-1.7397397397397399e-01	4.5306434273092030e-06	2.6242060711255560e+15
-1.7357357357357359e-01	4.5307380295282007e-06	2.7323514866232785e+15
-1.7317317317317318e-01	4.5308305901902412e-06	2.7345459978933415e+15
-1.7277277277277278e-01	4.5309216691250219e-06	2.6502499337155355e+15
-1.7237237237237238e-01	4.5310111318531114e-06	2.6761098608724580e+15
-1.7197197197197198e-01	4.5310994490414967e-06	2.6557620668149560e+15
-1.7157157157157157e-01	4.5311867069716084e-06	2.6561087430521790e+15
-1.7117117117117117e-01	4.5312736589228467e-06	2.7039004782824440e+15
-1.7077077077077077e-01	4.5313604004161454e-06	2.6148418697106745e+15
-1.7037037037037039e-01	4.5314473066750156e-06	2.6045638219835580e+15
-1.6996996996996999e-01	4.5315342698457262e-06	2.6281170707702475e+15
-1.6956956956956959e-01	4.5316219665182717e-06	2.5372365087152045e+15
-1.6916916916916919e-01	4.5317107244615530e-06	2.5337173805005240e+15
-1.6876876876876878e-01	4.5318000165642040e-06	2.4242109339362480e+15
-1.6836836836836838e-01	4.5318908333938786e-06	2.4849516251432330e+15
-1.6796796796796798e-01	4.5319827947581953e-06	2.5142944507678390e+15
-1.6756756756756758e-01	4.5320765067236858e-06	2.3968093923912605e+15
-1.6716716716716717e-01	4.5321717090967661e-06	2.4056323262434290e+15
-1.6676676676676677e-01	4.5322684888394916e-06	2.4681574672354420e+15
-1.6636636636636637e-01	4.5323669336647771e-06	2.3692820097132970e+15
-1.6596596596596597e-01	4.5324676558935176e-06	2.2381436828008598e+15
-1.6556556556556556e-01	4.5325696927208066e-06	2.4692119294990480e+15
-1.6516516516516516e-01	4.5326738323848610e-06	2.3993738669648035e+15
-1.6476476476476476e-01	4.5327796410648888e-06	2.6234122136462945e+15
-1.6436436436436436e-01	4.5328883134601571e-06	2.6227370724759960e+15
-1.6396396396396398e-01	4.5329996025482028e-06	2.4238215612790085e+15
-1.6356356356356358e-01	4.5331151529202240e-06	2.5318726326272780e+15
-1.6316316316316318e-01	4.5332366488880726e-06	2.5010075796236275e+15
-1.6276276276276277e-01	4.5333668192139043e-06	2.6178563432151125e+15
-1.6236236236236237e-01	4.5335092445542153e-06	2.7264609825854700e+15
-1.6196196196196197e-01	4.5336603598848286e-06	2.3487412461891755e+15
-1.6156156156156157e-01	4.5338082039478806e-06	2.9379032856420550e+15
-1.6116116116116116e-01	4.5339493108370730e-06	2.8457432032616280e+15
-1.6076076076076076e-01	4.5340822254145207e-06	2.6627066298314550e+15
-1.6036036036036036e-01	4.5342074536529146e-06	2.6849828675860720e+15
-1.5995995995995999e-01	4.5343252797973094e-06	2.9005949654429315e+15
-1.5955955955955958e-01	4.5344368464750561e-06	2.7002378618095245e+15
-1.5915915915915918e-01	4.5345435408422603e-06	2.8086810323452840e+15
-1.5875875875875878e-01	4.5346463344127612e-06	3.0819326317293625e+15
-1.5835835835835838e-01	4.5347476868952769e-06	2.8385654415805835e+15
-1.5795795795795797e-01	4.5348470009923978e-06	2.8587051204266025e+15
-1.5755755755755757e-01	4.5349454582989314e-06	3.0456437266589425e+15
-1.5715715715715717e-01	4.5350421567623752e-06	3.0528634249711145e+15
-1.5675675675675677e-01	4.5351372142273797e-06	2.9250609736045700e+15
-1.5635635635635636e-01	4.5352308561083350e-06	3.0272512391178655e+15
-1.5595595595595596e-01	4.5353245172908232e-06	3.0496564325147340e+15
-1.5555555555555556e-01	4.5354208659188745e-06	3.2147178610661210e+15
-1.5515515515515516e-01	4.5355202968511800e-06	3.1807605827481370e+15
-1.5475475475475475e-01	4.5356234443598968e-06	3.0803715485124680e+15
-1.5435435435435435e-01	4.5357302333488771e-06	3.4938912226348180e+15
-1.5395395395395395e-01	4.5358416287802466e-06	3.4275242577789820e+15
-1.5355355355355355e-01	4.5359575553500234e-06	3.1898904587864590e+15
-1.5315315315315317e-01	4.5360778763275657e-06	3.2785599650265655e+15
-1.5275275275275277e-01	4.5362027014431908e-06	3.3219140082448080e+15
-1.5235235235235237e-01	4.5363314992238226e-06	3.2711264581890880e+15
-1.5195195195195196e-01	4.5364631084854923e-06	3.6417881377341120e+15
-1.5155155155155156e-01	4.5365959731479949e-06	3.2910262641208310e+15
-1.5115115115115116e-01	4.5367225613478308e-06	3.3693351104001450e+15
-1.5075075075075076e-01	4.5368398097911493e-06	3.7902872922343480e+15
-1.5035035035035035e-01	4.5369420363537762e-06	3.6060253772983515e+15
-1.4994994994994995e-01	4.5370702086770322e-06	3.8658442975990375e+15
-1.4954954954954955e-01	4.5371545793386862e-06	3.8511841382874965e+15
-1.4914914914914917e-01	4.5372261820856052e-06	3.7832956666505425e+15
-1.4874874874874877e-01	4.5372872827148390e-06	3.8797998503344920e+15
-1.4834834834834837e-01	4.5373392059231782e-06	3.8486083817676545e+15
-1.4794794794794797e-01	4.5373830468935601e-06	4.3053599189728325e+15
-1.4754754754754756e-01	4.5374213291214668e-06	4.3370248896500740e+15
-1.4714714714714716e-01	4.5374544960479974e-06	4.3972949138253365e+15
-1.4674674674674676e-01	4.5374842908678841e-06	3.9832546115583045e+15
-1.4634634634634636e-01	4.5375112026355787e-06	4.2763207924839770e+15
-1.4594594594594595e-01	4.5375352241564564e-06	4.4776407529659560e+15
-1.4554554554554555e-01	4.5375566655580907e-06	4.0421351968777520e+15
-1.4514514514514515e-01	4.5375754888873530e-06	4.8397953393255480e+15
-1.4474474474474475e-01	4.5375916327611901e-06	3.8935491761540730e+15
-1.4434434434434434e-01	4.5376046241898034e-06	4.7631485424927170e+15
-1.4394394394394394e-01	4.5376149512252253e-06	4.7234463510497070e+15
-1.4354354354354354e-01	4.5376215775139849e-06	3.7844556020123715e+15
-1.4314314314314314e-01	4.5376253594570435e-06	4.5133391649093680e+15
-1.4274274274274273e-01	4.5376259767706286e-06	5.4813799017041560e+15
-1.4234234234234236e-01	4.5376237323393431e-06	4.7776973540185550e+15
-1.4194194194194196e-01	4.5376185039577370e-06	4.6439199202441650e+15
-1.4154154154154155e-01	4.5376108129023775e-06	3.8698935870458760e+15
-1.4114114114114115e-01	4.5376007300887041e-06	4.9541085593064080e+15
-1.4074074074074075e-01	4.5375888966900396e-06	4.6175036194662020e+15
-1.4034034034034035e-01	4.5375226119850021e-06	6.3587719519445980e+15
-1.3993993993993994e-01	4.5375199200765536e-06	6.6618460853828830e+15
-1.3953953953953954e-01	4.5375158466107076e-06	5.2174137452407990e+15
-1.3913913913913914e-01	4.5375111105887845e-06	7.3136490068532610e+15
-1.3873873873873874e-01	4.5375054817135982e-06	5.5558599599089700e+15
-1.3833833833833836e-01	4.5374994960181409e-06	5.9315475545424940e+15
-1.3793793793793796e-01	4.5374937624016107e-06	5.0883442221755640e+15
-1.3753753753753756e-01	4.5374878247200060e-06	5.5142613012181320e+15
-1.3713713713713716e-01	4.5374825732852912e-06	5.5917894609933930e+15
-1.3673673673673675e-01	4.5374784199932621e-06	7.6424752509288520e+15
-1.3633633633633635e-01	4.5374751167871766e-06	6.8329727867115740e+15
-1.3593593593593595e-01	4.5374736980716779e-06	7.0106641333346010e+15
-1.3553553553553555e-01	4.5374739779582358e-06	7.8611062775585210e+15
-1.3513513513513514e-01	4.5374764926767336e-06	6.6593083970170730e+15
-1.3473473473473474e-01	4.5374811351878237e-06	9.4414413844536300e+15
-1.3433433433433434e-01	4.5374885739660505e-06	7.3947917077590400e+15
-1.3393393393393394e-01	4.5374986404950513e-06	5.4920305155305670e+15
-1.3353353353353353e-01	4.5375115747393454e-06	6.6077565296978870e+15
-1.3313313313313313e-01	4.5375273149133911e-06	7.1864061147511780e+15
-1.3273273273273273e-01	4.5375458005648773e-06	6.9542076484950230e+15
-1.3233233233233233e-01	4.5375665115427056e-06	7.1017909568252970e+15
-1.3193193193193192e-01	4.5375890146315170e-06	9.7049457844815080e+15
-1.3153153153153152e-01	4.5376127618109396e-06	6.3370564384123390e+15
-1.3113113113113115e-01	4.5376374859595332e-06	5.2617244138855390e+15
-1.3073073073073074e-01	4.5376621077528120e-06	1.0653480184786022e+16
-1.3033033033033034e-01	4.5376854512918990e-06	7.8420176360936690e+15
-1.2992992992992994e-01	4.5377074029413587e-06	7.9817472338236270e+15
-1.2952952952952954e-01	4.5377276524962738e-06	1.1561276095239054e+16
-1.2912912912912913e-01	4.5377456262139748e-06	6.2532506714801680e+15
-1.2872872872872873e-01	4.5377621770693003e-06	6.6614154892528760e+15
-1.2832832832832836e-01	4.5377785427222094e-06	1.1117607315694304e+16
-1.2792792792792795e-01	4.5377980618872124e-06	6.4897808789478590e+15
-1.2752752752752755e-01	4.5378205594271677e-06	8.6800420860371570e+15
-1.2712712712712715e-01	4.5378452703338090e-06	5.7243169688441470e+15
-1.2672672672672675e-01	4.5378723009161492e-06	5.6147346271149940e+15
-1.2632632632632634e-01	4.5379010838320904e-06	8.1685164748780260e+15
-1.2592592592592594e-01	4.5379315820737586e-06	1.6093159752794174e+16
-1.2552552552552554e-01	4.5379638073488379e-06	7.9874048904018640e+15
-1.2512512512512514e-01	4.5379975777385471e-06	1.0331520748738318e+16
-1.2472472472472473e-01	4.5380317400082526e-06	9.8260473597798240e+15
-1.2432432432432433e-01	4.5380673508305702e-06	8.2267575596034440e+15
-1.2392392392392393e-01	4.5381039221231605e-06	7.7487556657692830e+15
-1.2352352352352353e-01	4.5381409070550115e-06	1.7363973357012126e+16
-1.2312312312312312e-01	4.5381786654139044e-06	1.0447591295873014e+16
-1.2272272272272274e-01	4.5382174870907287e-06	1.0614194857331874e+16
-1.2232232232232233e-01	4.5382566732416306e-06	1.0829962768890738e+16
-1.2192192192192193e-01	4.5382966481530800e-06	1.1134542742981302e+16
-1.2152152152152153e-01	4.5383376279459931e-06	1.2193736613332628e+16
-1.2112112112112113e-01	4.5383793190401033e-06	8.5575160010748500e+15
-1.2072072072072072e-01	4.5384226798479692e-06	1.0154749592949538e+16
-1.2032032032032033e-01	4.5380798742855842e-06	2.3988202806723480e+15
-1.1991991991991993e-01	4.5381379593502684e-06	2.7978733828469425e+15
-1.1951951951951953e-01	4.5381974808898845e-06	2.4034366650574425e+15
-1.1911911911911913e-01	4.5382592310653404e-06	2.5460383969759535e+15
-1.1871871871871872e-01	4.5383233458984975e-06	2.3792324999843780e+15
-1.1831831831831832e-01	4.5383902893369695e-06	2.2754589750129180e+15
-1.1791791791791792e-01	4.5384605361955831e-06	2.8301477274096945e+15
-1.1751751751751753e-01	4.5385352391619200e-06	2.7242355944526825e+15
-1.1711711711711713e-01	4.5386142068188997e-06	2.4951201953856515e+15
-1.1671671671671673e-01	4.5386990236065186e-06	2.4560441280754685e+15
-1.1631631631631632e-01	4.5387896012756477e-06	2.8286216456890865e+15
-1.1591591591591592e-01	4.5388858273764081e-06	2.4970907451502630e+15
-1.1551551551551552e-01	4.5389753346447358e-06	2.3401454224946180e+15
-1.1511511511511512e-01	4.5390547689324051e-06	2.6288464223665775e+15
-1.1471471471471473e-01	4.5391238254222703e-06	2.8596359622035035e+15
-1.1431431431431432e-01	4.5391841249717341e-06	2.5746872727613625e+15
-1.1391391391391392e-01	4.5392364878169324e-06	2.6563821519049460e+15
-1.1351351351351352e-01	4.5392832395099500e-06	2.5604085705678865e+15
-1.1311311311311312e-01	4.5393256155458087e-06	2.6664611144741840e+15
-1.1271271271271271e-01	4.5393647195537746e-06	2.7989399536451305e+15
-1.1231231231231233e-01	4.5394007737772284e-06	2.9479677027007405e+15
-1.1191191191191192e-01	4.5394345520140710e-06	3.1033366503653065e+15
-1.1151151151151152e-01	4.5394658115928071e-06	2.8031637962801795e+15
-1.1111111111111112e-01	4.5394952420745692e-06	2.9176695055658465e+15
-1.1071071071071072e-01	4.5395221330503477e-06	2.8022549831587760e+15
-1.1031031031031031e-01	4.5395476741805174e-06	2.8237524066716070e+15
-1.0990990990990991e-01	4.5395721613239823e-06	3.0981637875547540e+15
-1.0950950950950952e-01	4.5395957929251299e-06	3.6443385566864850e+15
-1.0910910910910912e-01	4.5396199880770163e-06	2.9817824126460735e+15
-1.0870870870870872e-01	4.5396451074065597e-06	3.0964944421172940e+15
-1.0830830830830832e-01	4.5396721491625325e-06	3.1611976329525820e+15
-1.0790790790790791e-01	4.5397020504426589e-06	3.2691048652694460e+15
-1.0750750750750751e-01	4.5397358852136958e-06	3.1919066128997695e+15
-1.0710710710710711e-01	4.5397726199384558e-06	3.0602571266096955e+15
-1.0670670670670672e-01	4.5398068618260421e-06	3.1470337166310305e+15
-1.0630630630630632e-01	4.5398387125915127e-06	3.1702507688050275e+15
-1.0590590590590591e-01	4.5398695165495451e-06	3.0049595869551440e+15
-1.0550550550550551e-01	4.5399008215737071e-06	3.0870795692417170e+15
-1.0510510510510511e-01	4.5399335552662337e-06	3.1083020321570985e+15
-1.0470470470470471e-01	4.5399690401756696e-06	3.0832503706564875e+15
-1.0430430430430430e-01	4.5400064317370896e-06	3.4330341435267090e+15
-1.0390390390390392e-01	4.5400461377152775e-06	3.1191910454476225e+15
-1.0350350350350351e-01	4.5400873661671561e-06	3.2776334525332315e+15
-1.0310310310310311e-01	4.5401299911952809e-06	3.1864135315135010e+15
-1.0270270270270271e-01	4.5401732746266303e-06	3.2609141640797980e+15
-1.0230230230230231e-01	4.5402161839691176e-06	3.4183269616395150e+15
-1.0190190190190190e-01	4.5402548107227026e-06	3.0052222608012725e+15
-1.0150150150150151e-01	4.5401946626333025e-06	2.2388893774554970e+15
-1.0110110110110111e-01	4.5402511871604666e-06	2.1100956802528135e+15
-1.0070070070070071e-01	4.5403073557351984e-06	2.2106616913850085e+15
-1.0030030030030031e-01	4.5403641298081816e-06	2.3254138036434530e+15
-9.9899899899899905e-02	4.5404213331336668e-06	2.2685805498283615e+15
-9.9499499499499502e-02	4.5404795946725580e-06	2.2818949019944225e+15
-9.9099099099099100e-02	4.5405389889692856e-06	2.2180188838925808e+15
-9.8698698698698711e-02	4.5405998665021240e-06	2.2343568139646188e+15
-9.8298298298298309e-02	4.5406623641774702e-06	2.3437638421767220e+15
-9.7897897897897906e-02	4.5407265575131343e-06	2.1894735779893895e+15
-9.7497497497497504e-02	4.5407934611753457e-06	2.4820328931760630e+15
-9.7097097097097101e-02	4.5408625411600083e-06	2.3936935734401280e+15
-9.6696696696696699e-02	4.5409346453154607e-06	2.1966148983488232e+15
-9.6296296296296297e-02	4.5410092630467948e-06	2.3174785191684600e+15
-9.5895895895895908e-02	4.5410865701867401e-06	2.2933147466417085e+15
-9.5495495495495505e-02	4.5411668553111529e-06	2.3641546005592445e+15
-9.5095095095095103e-02	4.5412497630532089e-06	2.1780817237318362e+15
-9.4694694694694700e-02	4.5413356490047113e-06	2.3504212456388175e+15
-9.4294294294294298e-02	4.5414237562594407e-06	2.3596177607820180e+15
-9.3893893893893896e-02	4.5415142052882921e-06	2.4690246359748855e+15
-9.3493493493493493e-02	4.5416065739813392e-06	2.2880633326310800e+15
-9.3093093093093104e-02	4.5417012053977558e-06	2.3128871343942270e+15
-9.2692692692692702e-02	4.5417973527394852e-06	2.3499426462343970e+15
-9.2292292292292299e-02	4.5418946785216072e-06	2.4807979859494050e+15
-9.1891891891891897e-02	4.5419934351695911e-06	2.3121366737558690e+15
-9.1491491491491495e-02	4.5420929527979863e-06	2.6792265209246790e+15
-9.1091091091091092e-02	4.5421932197451658e-06	2.4989163949491285e+15
-9.0690690690690703e-02	4.5422940041154442e-06	2.3287310879246035e+15
-9.0290290290290301e-02	4.5423952858053357e-06	2.5623109109397065e+15
-8.9889889889889898e-02	4.5424966813601697e-06	2.3705611614452600e+15
-8.9489489489489496e-02	4.5425982990722081e-06	2.6911298891441130e+15
-8.9089089089089094e-02	4.5426999238001518e-06	2.3703529982073175e+15
-8.8688688688688691e-02	4.5428019659153701e-06	2.8111805478909230e+15
-8.8288288288288289e-02	4.5429039088915212e-06	2.4845099724278980e+15
-8.7887887887887900e-02	4.5430056724943291e-06	2.7134487377560870e+15
-8.7487487487487497e-02	4.5431077436133446e-06	2.5718404596647230e+15
-8.7087087087087095e-02	4.5432102638713771e-06	2.6160521586023125e+15
-8.6686686686686693e-02	4.5433127870851328e-06	2.7433785579010005e+15
-8.6286286286286290e-02	4.5434159236515520e-06	2.6700215160548135e+15
-8.5885885885885888e-02	4.5435198968626471e-06	2.6833501177339965e+15
-8.5485485485485485e-02	4.5436244556994810e-06	2.8772857759961480e+15
-8.5085085085085096e-02	4.5437298466987025e-06	2.9745340171945620e+15
-8.4684684684684694e-02	4.5438367450578060e-06	2.8782251988165665e+15
-8.4284284284284292e-02	4.5439447355332708e-06	3.0404946940685445e+15
-8.3883883883883889e-02	4.5440542736705010e-06	2.9738403195503840e+15
-8.3483483483483487e-02	4.5441657232088503e-06	3.1048723513469410e+15
-8.3083083083083084e-02	4.5442788278560871e-06	3.2154547470602945e+15
-8.2682682682682682e-02	4.5443940741752295e-06	2.9755563118373305e+15
-8.2282282282282293e-02	4.5445114677286004e-06	3.1768410784069950e+15
-8.1881881881881891e-02	4.5446295676131967e-06	3.1015442942702450e+15
-8.1481481481481488e-02	4.5447481751186522e-06	2.9844341326433020e+15
-8.1081081081081086e-02	4.5448672313109243e-06	3.1767554403384295e+15
-8.0680680680680683e-02	4.5449869914657627e-06	3.0747872252283995e+15
-8.0280280280280281e-02	4.5451076619637766e-06	3.0587299695659595e+15
-7.9879879879879892e-02	4.5452290268329927e-06	3.1100674910103690e+15
-7.9479479479479490e-02	4.5453513287763923e-06	3.0198662935957370e+15
-7.9079079079079087e-02	4.5454745878336924e-06	3.0848782340347760e+15
-7.8678678678678685e-02	4.5455991019918859e-06	2.9389011752370415e+15
-7.8278278278278282e-02	4.5457251978112333e-06	2.9690805443177930e+15
-7.7877877877877880e-02	4.5458524610236002e-06	3.1920135066488615e+15
-7.7477477477477477e-02	4.5459806102537244e-06	3.1772059740519825e+15
-7.7077077077077089e-02	4.5461109128886614e-06	3.3342936995670970e+15
-7.6676676676676686e-02	4.5462421693548218e-06	3.4252217815470710e+15
-7.6276276276276284e-02	4.5463727080896211e-06	3.3189381662232030e+15
-7.5875875875875881e-02	4.5465666010545837e-06	2.4317947692420355e+15
-7.5475475475475479e-02	4.5467118950136699e-06	2.4756776293703345e+15
-7.5075075075075076e-02	4.5468616038455449e-06	2.6325493606180060e+15
-7.4674674674674674e-02	4.5470149670342485e-06	2.5651817996543505e+15
-7.4274274274274271e-02	4.5471723370382141e-06	2.6178212755862575e+15
-7.3873873873873869e-02	4.5473332599246331e-06	2.5673339042008130e+15
-7.3473473473473466e-02	4.5474270654604438e-06	2.8046436039298615e+15
-7.3073073073073092e-02	4.5476175501332491e-06	2.6700728797343205e+15
-7.2672672672672689e-02	4.5478111181775311e-06	2.8217162620771975e+15
-7.2272272272272287e-02	4.5480083034353043e-06	2.8046359235756930e+15
-7.1871871871871884e-02	4.5482081564791135e-06	2.8906611076964445e+15
-7.1471471471471482e-02	4.5484108922285715e-06	2.7589094033674085e+15
-7.1071071071071079e-02	4.5486166770021373e-06	2.8348300918171300e+15
-7.0670670670670677e-02	4.5488251585257597e-06	2.6086829910394500e+15
-7.0270270270270274e-02	4.5490360165144008e-06	2.8638244115251285e+15
-6.9869869869869872e-02	4.5492487354987193e-06	2.6298261340217605e+15
-6.9469469469469469e-02	4.5494634060783174e-06	2.8579077275873645e+15
-6.9069069069069067e-02	4.5496794235848104e-06	2.6859607774944030e+15
-6.8668668668668664e-02	4.5498969797647560e-06	3.0254348698861640e+15
-6.8268268268268262e-02	4.5501149361854839e-06	3.2279776698703840e+15
-6.7867867867867859e-02	4.5503327793663704e-06	2.9791278145341590e+15
-6.7467467467467485e-02	4.5505509392299391e-06	2.9279302789394875e+15
-6.7067067067067082e-02	4.5507683659377400e-06	2.9313736963140365e+15
-6.6666666666666680e-02	4.5509845135429746e-06	3.1983047044680560e+15
-6.6266266266266277e-02	4.5511994266128190e-06	3.2340182809942685e+15
-6.5865865865865875e-02	4.5514119024201727e-06	3.2124877751580645e+15
-6.5465465465465472e-02	4.5516222316352811e-06	3.1995846503358860e+15
-6.5065065065065070e-02	4.5518300322590801e-06	2.9473601301691645e+15
-6.4664664664664667e-02	4.5520344901739409e-06	3.1894297892588760e+15
-6.4264264264264265e-02	4.5525653975890580e-06	1.3697749034322426e+16
-6.3863863863863862e-02	4.5527741602000879e-06	1.0005655430556788e+16
-6.3463463463463460e-02	4.5529799491400614e-06	8.1977643714357270e+15
-6.3063063063063057e-02	4.5531822602763397e-06	8.8638455203845670e+15
-6.2662662662662655e-02	4.5533816883481508e-06	8.5151500499646530e+15
-6.2262262262262280e-02	4.5535777064794953e-06	8.1229979953697880e+15
-6.1861861861861878e-02	4.5537701576454556e-06	7.6577509346771450e+15
-6.1461461461461475e-02	4.5539579959162738e-06	1.2021202345190248e+16
-6.1061061061061073e-02	4.5541398488538684e-06	8.2848834830317140e+15
-6.0660660660660670e-02	4.5543143424090706e-06	1.1181612494915014e+16
-6.0260260260260268e-02	4.5544999114152363e-06	5.9365312560633630e+15
-5.9859859859859865e-02	4.5546700463215589e-06	6.3597095745691090e+15
-5.9459459459459463e-02	4.5548339497413548e-06	5.8569585756782990e+15
-5.9059059059059060e-02	4.5550025739262605e-06	6.3768204018890430e+15
-5.8658658658658658e-02	4.5551764727778831e-06	8.3158145419450250e+15
-5.8258258258258255e-02	4.5553554588359432e-06	6.1888921863952050e+15
-5.7857857857857853e-02	4.5555384409051228e-06	7.9355366166268910e+15
-5.7457457457457450e-02	4.5557254589062483e-06	7.6417398426712350e+15
-5.7057057057057048e-02	4.5559166177651692e-06	6.2445632401023880e+15
-5.6656656656656673e-02	4.5561111679195202e-06	5.5420824989820110e+15
-5.6256256256256271e-02	4.5563094189328882e-06	5.3134887283148960e+15
-5.5855855855855868e-02	4.5565109912447469e-06	5.0112339495991140e+15
-5.5455455455455466e-02	4.5565918150629856e-06	4.6192018160335620e+15
-5.5055055055055063e-02	4.5568029682080541e-06	6.6052320544574520e+15
-5.4654654654654661e-02	4.5570168357439922e-06	6.0114356289903300e+15
-5.4254254254254258e-02	4.5572330308982131e-06	5.0966309710406560e+15
-5.3853853853853856e-02	4.5574079345667522e-06	5.2945958634693990e+15
-5.3453453453453453e-02	4.5576408614081920e-06	5.3900129464510000e+15
-5.3053053053053051e-02	4.5574129676714641e-06	5.5224731067810070e+15
-5.2652652652652648e-02	4.5576666544273425e-06	4.9537236737659550e+15
-5.2252252252252246e-02	4.5579283051996259e-06	5.8146075721973230e+15
-5.1851851851851843e-02	4.5581887016682550e-06	4.8441249824643650e+15
-5.1451451451451469e-02	4.5584469418738011e-06	4.4937392122939575e+15
-5.1051051051051066e-02	4.5587023876577181e-06	4.8879980109189600e+15
-5.0650650650650664e-02	4.5589549821778001e-06	4.7643579587367410e+15
-5.0250250250250261e-02	4.5592043926359677e-06	5.0628121141532760e+15
-4.9849849849849859e-02	4.5594501368282387e-06	4.5290036008007330e+15
-4.9449449449449456e-02	4.5596930991453646e-06	4.4677958585086035e+15
-4.9049049049049054e-02	4.5599336149316375e-06	4.5212194578724060e+15
-4.8648648648648651e-02	4.5601718670140808e-06	4.4198329064424520e+15
-4.8248248248248249e-02	4.5604074466590515e-06	4.5262656864848100e+15
-4.7847847847847846e-02	4.5606394789410903e-06	4.1177431872555575e+15
-4.7447447447447444e-02	4.5608682639270941e-06	4.1513171855790275e+15
-4.7047047047047041e-02	4.5610938178194453e-06	4.2056619780863125e+15
-4.6646646646646639e-02	4.5613166405269892e-06	4.3653554953733805e+15
-4.6246246246246236e-02	4.5615371115952464e-06	4.1020000271216270e+15
-4.5845845845845862e-02	4.5617549207912533e-06	4.2761879373650630e+15
-4.5445445445445459e-02	4.5619700380588193e-06	4.2023542738993735e+15
-4.5045045045045057e-02	4.5621808986173600e-06	3.8571179367995405e+15
-4.4644644644644654e-02	4.5623864401300065e-06	4.1907539478063470e+15
-4.4244244244244252e-02	4.5625842635386151e-06	4.2621964286115130e+15
-4.3843843843843849e-02	4.5627734080981456e-06	4.0039901820006835e+15
-4.3443443443443447e-02	4.5629566452054889e-06	3.9064490159773410e+15
-4.3043043043043044e-02	4.5631459527430184e-06	4.2594818180474505e+15
-4.2642642642642642e-02	4.5633417447487015e-06	4.0094765523062875e+15
-4.2242242242242239e-02	4.5635438583160060e-06	4.1034202072378270e+15
-4.1841841841841837e-02	4.5637508386861340e-06	4.0669051011660740e+15
-4.1441441441441434e-02	4.5639619234548185e-06	4.0490540232805200e+15
-4.1041041041041032e-02	4.5641771648241334e-06	3.5279727127168840e+15
-4.0640640640640657e-02	4.5640299427174067e-06	6.2389982170595330e+15
-4.0240240240240255e-02	4.5643034911918247e-06	5.9893404845597550e+15
-3.9839839839839852e-02	4.5645806763348542e-06	6.0441115887203330e+15
-3.9439439439439450e-02	4.5648604334451370e-06	6.0142903857215650e+15
-3.9039039039039047e-02	4.5651426944443135e-06	5.8962722803290870e+15
-3.8638638638638645e-02	4.5654270738502083e-06	5.9901921561650990e+15
-3.8238238238238242e-02	4.5657138806527724e-06	6.2261721543270780e+15
-3.7837837837837840e-02	4.5660023140102327e-06	5.9992320094957230e+15
-3.7437437437437437e-02	4.5662923852682100e-06	5.7626139476855500e+15
-3.7037037037037035e-02	4.5665838860747183e-06	5.6326507066513180e+15
-3.6636636636636633e-02	4.5668767732603082e-06	5.3873104220355200e+15
-3.6236236236236230e-02	4.5671711362520418e-06	5.3583952200173290e+15
-3.5835835835835828e-02	4.5674662538823697e-06	5.4335682544396920e+15
-3.5435435435435453e-02	4.5677626514147207e-06	5.3451682524944290e+15
-3.5035035035035050e-02	4.5680597563381742e-06	5.4807100128352230e+15
-3.4634634634634648e-02	4.5683576810027404e-06	5.5942157371763730e+15
-3.4234234234234245e-02	4.5686564896628279e-06	5.1816075474727690e+15
-3.3833833833833843e-02	4.5689560973209273e-06	5.3103531231532850e+15
-3.3433433433433440e-02	4.5692565607247201e-06	5.2523326329860150e+15
-3.3033033033033038e-02	4.5695571053672684e-06	5.1710071954837450e+15
-3.2632632632632635e-02	4.5698588734554914e-06	5.1405166223147410e+15
-3.2232232232232233e-02	4.5701612406130773e-06	5.3209025128572330e+15
-3.1831831831831831e-02	4.5703181839069323e-06	5.0396516654467510e+15
-3.1431431431431428e-02	4.5706287415594008e-06	5.1748489710194680e+15
-3.1031031031031026e-02	4.5709397548647086e-06	4.9335608243169470e+15
-3.0630630630630623e-02	4.5712510539315278e-06	5.0064227613860400e+15
-3.0230230230230221e-02	4.5715630837431838e-06	4.8494720327672160e+15
-2.9829829829829846e-02	4.5718751722405645e-06	5.0979053239524080e+15
-2.9429429429429443e-02	4.5721876372764258e-06	5.3076474277341570e+15
-2.9029029029029041e-02	4.5725005922105761e-06	5.0534418717740140e+15
-2.8628628628628638e-02	4.5728139554710151e-06	5.0343431345186140e+15
-2.8228228228228236e-02	4.5731277602812101e-06	5.0295954377917870e+15
-2.7827827827827833e-02	4.5734420035911664e-06	5.0934629202647790e+15
-2.7427427427427431e-02	4.5737566175842001e-06	5.0034149697274670e+15
-2.7027027027027029e-02	4.5740364871911538e-06	4.9213562493932660e+15
-2.6626626626626626e-02	4.5743633820880390e-06	4.8698864526946540e+15
-2.6226226226226224e-02	4.5746910018574314e-06	5.0565685443730460e+15
-2.5825825825825821e-02	4.5750189104050592e-06	4.8893084283379690e+15
-2.5425425425425419e-02	4.5753476641271059e-06	4.7959937755060130e+15
-2.5025025025025016e-02	4.5756768947184037e-06	4.9846941289495920e+15
-2.4624624624624641e-02	4.5760072578472086e-06	4.8564074571604160e+15
-2.4224224224224239e-02	4.5763379806112942e-06	4.6452433807237870e+15
-2.3823823823823836e-02	4.5766694727121895e-06	5.1954099890571250e+15
-2.3423423423423434e-02	4.5770012314389853e-06	4.8080185456738770e+15
-2.3023023023023031e-02	4.5773335237380197e-06	4.7190800498080970e+15
-2.2622622622622629e-02	4.5776666827534208e-06	4.9622706511553910e+15
-2.2222222222222227e-02	4.5780000811422217e-06	4.7732359217081760e+15
-2.1821821821821824e-02	4.5783346543405483e-06	4.5144802320811010e+15
-2.1421421421421422e-02	4.5786695397869491e-06	4.7187748629912790e+15
-2.1021021021021019e-02	4.5790052106502915e-06	5.0332025884366790e+15
-2.0620620620620617e-02	4.5793415502986076e-06	4.3533530218595080e+15
-2.0220220220220214e-02	4.5797439744159220e-06	4.5081539269837170e+15
-1.9819819819819812e-02	4.5800983569772185e-06	4.6321691446253750e+15
-1.9419419419419409e-02	4.5804543232953672e-06	4.5758983397725190e+15
-1.9019019019019034e-02	4.5808113902456508e-06	4.4852518071738565e+15
-1.8618618618618632e-02	4.5811694368908220e-06	4.4615574635779455e+15
-1.8218218218218230e-02	4.5815285565747414e-06	4.4151526982230855e+15
-1.7817817817817827e-02	4.5818887181338160e-06	4.5091885965406340e+15
-1.7417417417417425e-02	4.5822500764112166e-06	4.4597984485134645e+15
-1.7017017017017022e-02	4.5826122643831202e-06	4.5132879351023570e+15
-1.6616616616616620e-02	4.5829752898643070e-06	4.3872751506191320e+15
-1.6216216216216217e-02	4.5833390515455588e-06	4.4174302138216155e+15
-1.5815815815815815e-02	4.5837038778720545e-06	4.5523128880318040e+15
-1.5415415415415412e-02	4.5840689796349851e-06	4.4201673338667600e+15
-1.5015015015015010e-02	4.5844351936085828e-06	4.3242398138466970e+15
-1.4614614614614607e-02	4.5848016249942817e-06	4.2922341704719795e+15
-1.4214214214214205e-02	4.5851687464197511e-06	4.2825018543299095e+15
-1.3813813813813830e-02	4.5855358650993107e-06	4.3120146986811060e+15
-1.3413413413413428e-02	4.5859035831271646e-06	4.2938479293005560e+15
-1.3013013013013025e-02	4.5862713084841693e-06	4.2969612225274985e+15
-1.2612612612612623e-02	4.5866391751260205e-06	4.1538772518509725e+15
-1.2212212212212220e-02	4.5870073206421668e-06	4.2498140351984475e+15
-1.1811811811811818e-02	4.5873748199333928e-06	4.1679637765392440e+15
-1.1411411411411415e-02	4.5877422896198593e-06	4.1651118947670335e+15
-1.1011011011011013e-02	4.5881091135880574e-06	4.1803711684850935e+15
-1.0610610610610610e-02	4.5884752508912201e-06	4.2536056798893480e+15
-1.0210210210210208e-02	4.5888405948601244e-06	4.1420662090581030e+15
-9.8098098098098052e-03	4.5892051285724333e-06	4.1087043608777880e+15
-9.4094094094094027e-03	4.5895678922698114e-06	4.1416225854327395e+15
-9.0090090090090003e-03	4.5899294718975591e-06	4.2248177900018615e+15
-8.6086086086085978e-03	4.5902893162226152e-06	4.1070608342084520e+15
-8.2082082082082231e-03	4.5906468424937237e-06	4.0772634448301805e+15
-7.8078078078078206e-03	4.5910020897000965e-06	4.0764077740667115e+15
-7.4074074074074181e-03	4.5913553232895731e-06	4.0738372169379775e+15
-7.0070070070070156e-03	4.5917054199520844e-06	4.0040331859120175e+15
-6.6066066066066131e-03	4.5920528056109694e-06	4.0752646828677955e+15
-6.2062062062062107e-03	4.5923975319924760e-06	4.0903951250047930e+15
-5.8058058058058082e-03	4.5927388912317014e-06	3.9709603426260605e+15
-5.4054054054054057e-03	4.5930769538220834e-06	4.0117814809442610e+15
-5.0050050050050032e-03	4.5934121942175603e-06	3.9655897717030840e+15
-4.6046046046046007e-03	4.5937441430532008e-06	3.9900234042501495e+15
-4.2042042042041983e-03	4.5940733893931924e-06	3.8772452709492445e+15
-3.8038038038037958e-03	4.5943994974250722e-06	4.0234519690695980e+15
-3.4034034034033933e-03	4.5947229125018284e-06	3.8841946100761525e+15
-3.0030030030030186e-03	4.5950435936214623e-06	3.9076195374226040e+15
-2.6026026026026161e-03	4.5953621027893043e-06	3.8919138441154230e+15
-2.2022022022022136e-03	4.5956780979940918e-06	3.8474771156686645e+15
-1.8018018018018112e-03	4.5959920110959126e-06	3.8693748390184370e+15
-1.4014014014014087e-03	4.5963035790614123e-06	3.8228785294646265e+15
-1.0010010010010062e-03	4.5966118902694504e-06	3.8058139962333955e+15
-6.0060060060060372e-04	4.5969168363760171e-06	3.7024627813167100e+15
-2.0020020020020124e-04	4.5972170645813592e-06	3.7638139282028555e+15
2.0020020020020124e-04	4.5975114285913416e-06	3.7781329432402705e+15
6.0060060060060372e-04	4.5978412324702065e-06	3.7907423468789600e+15
1.0010010010010062e-03	4.5981550870215186e-06	3.6474438358112850e+15
1.4014014014014087e-03	4.5984413211372102e-06	3.6252036169019980e+15
1.8018018018018112e-03	4.5987090968757546e-06	3.5520075429854025e+15
2.2022022022022136e-03	4.5990001238021987e-06	3.6556258518589115e+15
2.6026026026025884e-03	4.5993254055499284e-06	3.6769134753791450e+15
3.0030030030029908e-03	4.5996568221135181e-06	3.5915611382040605e+15
3.4034034034033933e-03	4.5999886908859197e-06	3.5930053981405170e+15
3.8038038038037958e-03	4.6003243518144998e-06	3.5975432936614330e+15
4.2042042042041983e-03	4.6007177208059855e-06	3.5741032355376675e+15
4.6046046046046007e-03	4.6013919594114148e-06	3.4603529024622660e+15
5.0050050050050032e-03	4.6017842134005703e-06	3.4694504697749125e+15
5.4054054054054057e-03	4.6021726641745816e-06	3.5322542055812015e+15
5.8058058058058082e-03	4.6025588414613897e-06	3.5878229077741000e+15
6.2062062062062107e-03	4.6028917765946131e-06	3.3676103981635955e+15
6.6066066066066131e-03	4.6032804581624750e-06	3.4556639637295285e+15
7.0070070070070156e-03	4.6036643678006499e-06	3.3644443422636240e+15
7.4074074074074181e-03	4.6040360294361868e-06	3.3588389779343470e+15
7.8078078078077928e-03	4.6043873308780952e-06	3.4366465835802960e+15
8.2082082082081953e-03	4.6047379361049445e-06	3.3450261884789190e+15
8.6086086086085978e-03	4.6053182159404246e-06	3.3364309196309570e+15
9.0090090090090003e-03	4.6057354995201451e-06	3.3157084515016310e+15
9.4094094094094027e-03	4.6061551900076253e-06	3.3797234975817720e+15
9.8098098098098052e-03	4.6065669089306180e-06	3.3535399261596035e+15
1.0210210210210208e-02	4.6069668431932906e-06	3.2386157637512940e+15
1.0610610610610610e-02	4.6073542370241667e-06	3.0978040284947020e+15
1.1011011011011013e-02	4.6077287378761848e-06	3.2769628881762665e+15
1.1411411411411415e-02	4.6080914237256496e-06	3.3445304119424830e+15
1.1811811811811818e-02	4.6084437799172972e-06	3.1461752706083185e+15
1.2212212212212220e-02	4.6087864113261693e-06	3.1309015683378845e+15
1.2612612612612623e-02	4.6091206666864845e-06	3.1947180856191700e+15
1.3013013013013025e-02	4.6094477241513684e-06	3.3260007823570885e+15
1.3413413413413400e-02	4.6097678178239292e-06	3.1345068660902970e+15
1.3813813813813802e-02	4.6100814012302743e-06	3.0540212043366175e+15
1.4214214214214205e-02	4.6103881387378190e-06	3.0937271367245955e+15
1.4614614614614607e-02	4.6106878130342264e-06	3.1701167370648460e+15
1.5015015015015010e-02	4.6109823371942968e-06	2.9940214207663715e+15
1.5415415415415412e-02	4.6112449748689015e-06	3.0458276411235110e+15
1.5815815815815815e-02	4.6115434955017964e-06	3.0423946238072145e+15
1.6216216216216217e-02	4.6118372578386460e-06	2.9829952519749620e+15
1.6616616616616620e-02	4.6121262984315554e-06	2.9850981326577190e+15
1.7017017017017022e-02	4.6124117207959885e-06	2.9302326080452485e+15
1.7417417417417425e-02	4.6126932197879464e-06	2.8930475742586715e+15
1.7817817817817827e-02	4.6129717217924746e-06	2.9019068545650185e+15
1.8218218218218230e-02	4.6132474376006143e-06	2.9178586941295910e+15
1.8618618618618604e-02	4.6135212485503799e-06	2.8857548109932315e+15
1.9019019019019007e-02	4.6137933063155069e-06	2.9585113752486790e+15
1.9419419419419409e-02	4.6140647123519086e-06	2.9833718354523705e+15
1.9819819819819812e-02	4.6143354269544947e-06	3.0276495039899200e+15
2.0220220220220214e-02	4.6146065553336539e-06	2.9267840000520890e+15
2.0620620620620617e-02	4.6148784766469120e-06	2.8349742393282330e+15
2.1021021021021019e-02	4.6151514631079578e-06	2.8266821084119125e+15
2.1421421421421422e-02	4.6154262759893925e-06	3.0399058779766150e+15
2.1821821821821824e-02	4.6157036572440545e-06	2.7700248649056030e+15
2.2222222222222227e-02	4.6159832821484650e-06	3.2234412898410020e+15
2.2622622622622629e-02	4.6162661818058021e-06	2.8104799156728490e+15
2.3023023023023031e-02	4.6165522485213204e-06	3.1263754581073960e+15
2.3423423423423434e-02	4.6168421038468004e-06	2.9898564934644045e+15
2.3823823823823836e-02	4.6170444646956795e-06	2.7069212477173200e+15
2.4224224224224211e-02	4.6173514258337188e-06	2.6542882811897710e+15
2.4624624624624614e-02	4.6176625921285632e-06	2.7031766631372655e+15
2.5025025025025016e-02	4.6179778628570796e-06	2.5961496396945820e+15
2.5425425425425419e-02	4.6182971387045856e-06	2.7356887029410495e+15
2.5825825825825821e-02	4.6186199891384210e-06	2.5975588471280305e+15
2.6226226226226224e-02	4.6189466215138207e-06	2.6659138450118705e+15
2.6626626626626626e-02	4.6192768824465894e-06	2.6637655349470490e+15
2.7027027027027029e-02	4.6196107437894452e-06	2.7246457215749695e+15
2.7427427427427431e-02	4.6199478409298265e-06	2.7339450339439165e+15
2.7827827827827833e-02	4.6202879024296998e-06	2.8311265431305280e+15
2.8228228228228236e-02	4.6206308297700616e-06	2.8822145744959210e+15
2.8628628628628638e-02	4.6209765621707616e-06	2.9822640931565065e+15
2.9029029029029041e-02	4.6213243127581743e-06	3.0400447338739640e+15
2.9429429429429416e-02	4.6216744127329953e-06	3.1166049488482730e+15
2.9829829829829818e-02	4.6220260332977082e-06	3.1112784908062485e+15
3.0230230230230221e-02	4.6223790421679006e-06	3.0476897047920880e+15
3.0630630630630623e-02	4.6226801105168560e-06	2.5618307967577890e+15
3.1031031031031026e-02	4.6230394383456790e-06	2.5237278484453725e+15
3.1431431431431428e-02	4.6234003856637559e-06	2.5517404365640205e+15
3.1831831831831831e-02	4.6237620684071608e-06	2.4475043659459755e+15
3.2232232232232233e-02	4.6241249582634489e-06	2.4166366297553210e+15
3.2632632632632635e-02	4.6244887979343361e-06	2.5110915903550005e+15
3.3033033033033038e-02	4.6248531542477246e-06	2.4670756869047865e+15
3.3433433433433440e-02	4.6252182295583922e-06	2.4692676850683460e+15
3.3833833833833843e-02	4.6255838055433164e-06	2.4611939936979045e+15
3.4234234234234245e-02	4.6259497526794688e-06	2.3857380699276365e+15
3.4634634634634648e-02	4.6263160932175645e-06	2.5567985748659855e+15
3.5035035035035023e-02	4.6266824374585131e-06	2.4490538018511875e+15
3.5435435435435425e-02	4.6270491000477131e-06	2.4414054935013590e+15
3.5835835835835828e-02	4.6274158226359497e-06	2.4501012277738595e+15
3.6236236236236230e-02	4.6277826591629309e-06	2.4411727031102355e+15
3.6636636636636633e-02	4.6281497089101506e-06	2.4710017814595265e+15
3.7037037037037035e-02	4.6285171822194922e-06	2.4347309089462550e+15
3.7437437437437437e-02	4.6288847806436427e-06	2.3944346478763675e+15
3.7837837837837840e-02	4.6292532495888590e-06	2.4896770059708965e+15
3.8238238238238242e-02	4.6296226276538295e-06	2.3356528470995630e+15
3.8638638638638645e-02	4.6299931057607724e-06	2.4589409006099445e+15
3.9039039039039047e-02	4.6303656952684369e-06	2.4060594513857335e+15
3.9439439439439450e-02	4.6307404144921768e-06	2.4497319240827375e+15
3.9839839839839852e-02	4.6311185413084503e-06	2.5340975051295270e+15
4.0240240240240227e-02	4.6315013918521847e-06	2.5229331980271830e+15
4.0640640640640630e-02	4.6318895553760775e-06	2.7577284003094810e+15
4.1041041041041032e-02	4.6322858593494317e-06	3.0047119201693895e+15
4.1441441441441434e-02	4.6326847186557267e-06	2.7200028828995920e+15
4.1841841841841837e-02	4.6330759009238012e-06	2.8707116252488070e+15
4.2242242242242239e-02	4.6334593417528357e-06	2.6540620220872435e+15
4.2642642642642642e-02	4.6338373148964396e-06	2.8685491617939850e+15
4.3043043043043044e-02	4.6342119462405865e-06	3.0832355953271735e+15
4.3443443443443447e-02	4.6345843782498946e-06	3.2105254743057410e+15
4.3843843843843849e-02	4.6349552689077750e-06	3.1083028019419250e+15
4.4244244244244252e-02	4.6353241985706446e-06	3.3613041302113800e+15
4.4644644644644654e-02	4.6356911523020981e-06	3.2701947176512610e+15
4.5045045045045057e-02	4.6360555505839126e-06	3.8424401037481665e+15
4.5445445445445459e-02	4.6364177638243481e-06	3.3940471125529235e+15
4.5845845845845834e-02	4.6367780575055615e-06	3.8242702023528115e+15
4.6246246246246236e-02	4.6371382442222228e-06	3.4480153990080380e+15
4.6646646646646639e-02	4.6374967996536045e-06	3.8115802778035740e+15
4.7047047047047041e-02	4.6378456660613169e-06	3.4475271526166445e+15
4.7447447447447444e-02	4.6381748517762670e-06	3.2550321766331105e+15
4.7847847847847846e-02	4.6384705315164238e-06	3.9909268758880050e+15
4.8248248248248249e-02	4.6387329076575112e-06	4.0469168566334455e+15
4.8648648648648651e-02	4.6389659547099796e-06	3.9607963254403085e+15
4.9049049049049054e-02	4.6391750059840315e-06	3.7083689822712130e+15
4.9449449449449456e-02	4.6393639895506762e-06	4.2524164468646325e+15
4.9849849849849859e-02	4.6395362625916261e-06	4.2236424673484290e+15
5.0250250250250261e-02	4.6396937426477271e-06	4.2019409478125480e+15
5.0650650650650664e-02	4.6398382485289245e-06	3.9815938669802685e+15
5.1051051051051066e-02	4.6399704014412027e-06	3.5971574304001115e+15
5.1451451451451469e-02	4.6400923257768019e-06	4.8322840316097030e+15
5.1851851851851871e-02	4.6402044611791628e-06	3.4803866223885365e+15
5.2252252252252274e-02	4.6403086353780684e-06	4.1194311830597355e+15
5.2652652652652676e-02	4.6404056913397382e-06	3.8985072656478745e+15
5.3053053053053079e-02	4.6404973457882089e-06	3.5814912626031875e+15
5.3453453453453481e-02	4.6405850148718351e-06	3.9182528871057150e+15
5.3853853853853828e-02	4.6406686830535226e-06	3.7166358811578675e+15
5.4254254254254231e-02	4.6407509451134320e-06	3.6533864412139250e+15
5.4654654654654633e-02	4.6408311811715801e-06	4.7261760588265730e+15
5.5055055055055035e-02	4.6409110007718393e-06	3.2579555241352170e+15
5.5455455455455438e-02	4.6409909354725147e-06	4.2594013185617525e+15
5.5855855855855840e-02	4.6410712114386260e-06	5.3781961430029390e+15
5.6256256256256243e-02	4.6411527445311043e-06	4.1356507582694350e+15
5.6656656656656645e-02	4.6412355666330675e-06	3.6685089912456605e+15
5.7057057057057048e-02	4.6413197902305403e-06	4.0396438153804200e+15
5.7457457457457450e-02	4.6414060849821963e-06	5.6365440727515620e+15
5.7857857857857853e-02	4.6414946859843637e-06	4.6700245912425930e+15
5.8258258258258255e-02	4.6415850573719136e-06	4.6786532283186380e+15
5.8658658658658658e-02	4.6416773479606879e-06	4.4432038077583205e+15
5.9059059059059060e-02	4.6417720384312607e-06	5.3118463562723860e+15
5.9459459459459463e-02	4.6418684399261271e-06	5.2349519792860610e+15
5.9859859859859865e-02	4.6419662275011693e-06	5.3537289471140940e+15
6.0260260260260268e-02	4.6420656909137027e-06	5.2052735341435850e+15
6.0660660660660670e-02	4.6421660814190978e-06	4.8660040889331050e+15
6.1061061061061073e-02	4.6422679955713640e-06	5.1319451515790870e+15
6.1461461461461475e-02	4.6423712415379235e-06	4.3674998614180980e+15
6.1861861861861878e-02	4.6424773997141808e-06	5.1742853208975390e+15
6.2262262262262280e-02	4.6425865554389061e-06	6.5741049761960760e+15
6.2662662662662683e-02	4.6426995339257430e-06	4.8938927805057350e+15
6.3063063063063085e-02	4.6428161473423521e-06	4.7739354842222650e+15
6.3463463463463488e-02	4.6429354668586396e-06	4.5101794172565390e+15
6.3863863863863890e-02	4.6430567062325808e-06	6.4079879023412760e+15
6.4264264264264293e-02	4.6431791865553626e-06	5.8881313653603080e+15
6.4664664664664639e-02	4.6433028968138492e-06	5.0478565852669270e+15
6.5065065065065042e-02	4.6434272792596019e-06	6.0390483112583090e+15
6.5465465465465444e-02	4.6435509283655978e-06	5.3450521866899590e+15
6.5865865865865847e-02	4.6436746501127581e-06	5.9470867388646990e+15
6.6266266266266249e-02	4.6435886154843214e-06	5.6078380040514810e+15
6.6666666666666652e-02	4.6437357369511250e-06	8.6491590090351780e+15
6.7067067067067054e-02	4.6426351105297530e-06	8.3007413878225710e+15
6.7467467467467457e-02	4.6427886865908483e-06	9.0570212390768640e+15
6.7867867867867859e-02	4.6429675162288164e-06	8.1173270933181610e+15
6.8268268268268262e-02	4.6431482991742292e-06	8.4839111583842000e+15
6.8668668668668664e-02	4.6433278201259417e-06	1.3938382598601010e+16
6.9069069069069067e-02	4.6435058183927059e-06	8.4655972685523690e+15
6.9469469469469469e-02	4.6436807261678606e-06	8.4120110205507630e+15
6.9869869869869872e-02	4.6438518592023092e-06	8.5558996264491210e+15
7.0270270270270274e-02	4.6440182619944827e-06	8.4157243090835860e+15
7.0670670670670677e-02	4.6441778509477810e-06	8.5263083508739990e+15
7.1071071071071079e-02	4.6443294692439470e-06	8.4498384029212960e+15
7.1471471471471482e-02	4.6444721174623086e-06	1.0863908655861314e+16
7.1871871871871884e-02	4.6446044505057467e-06	1.0983274283436328e+16
7.2272272272272287e-02	4.6447279988883248e-06	9.0221187389011640e+15
7.2672672672672689e-02	4.6448504032195501e-06	1.3555435057748522e+16
7.3073073073073092e-02	4.6444752877219270e-06	2.7619996880741720e+15
7.3473473473473494e-02	4.6446177251552410e-06	2.9216832740684305e+15
7.3873873873873896e-02	4.6447620523995988e-06	2.9585450403379875e+15
7.4274274274274299e-02	4.6449079169103450e-06	2.8753447009373790e+15
7.4674674674674701e-02	4.6450547779874545e-06	2.8463969241926515e+15
7.5075075075075104e-02	4.6452017042333468e-06	2.7075857605139440e+15
7.5475475475475451e-02	4.6453484370572921e-06	2.8614292823670130e+15
7.5875875875875853e-02	4.6454941829236167e-06	2.6207547089970485e+15
7.6276276276276256e-02	4.6456375160737513e-06	2.6960689729157900e+15
7.6676676676676658e-02	4.6457784239907988e-06	2.6653045507352885e+15
7.7077077077077061e-02	4.6459160224050551e-06	2.8111437818573185e+15
7.7477477477477463e-02	4.6460499232852663e-06	2.9556427140785485e+15
7.7877877877877866e-02	4.6461806526900161e-06	2.8834739496793345e+15
7.8278278278278268e-02	4.6463129677646819e-06	2.6597722010077680e+15
7.8678678678678671e-02	4.6464484321053324e-06	2.6575122069804970e+15
7.9079079079079073e-02	4.6465866040584417e-06	2.5285851204981490e+15
7.9479479479479476e-02	4.6467273894453852e-06	2.8931476268668105e+15
7.9879879879879878e-02	4.6468701580029382e-06	2.4468854901360090e+15
8.0280280280280281e-02	4.6470150060783134e-06	2.6472888211472555e+15
8.0680680680680683e-02	4.6471618081922668e-06	2.4164400798793165e+15
8.1081081081081086e-02	4.6473096056203063e-06	2.3848358293887545e+15
8.1481481481481488e-02	4.6474595608508122e-06	2.4696600591677520e+15
8.1881881881881891e-02	4.6476103571767880e-06	2.3692004517966545e+15
8.2282282282282293e-02	4.6477626841349234e-06	2.2769855259699175e+15
8.2682682682682695e-02	4.6479164299450255e-06	2.2933269778755285e+15
8.3083083083083098e-02	4.6480708374466273e-06	2.2752137804780610e+15
8.3483483483483500e-02	4.6482262406162683e-06	2.4966750395437210e+15
8.3883883883883903e-02	4.6483826338238016e-06	2.2680074589836760e+15
8.4284284284284305e-02	4.6485395984408954e-06	2.5272689666503365e+15
8.4684684684684708e-02	4.6486969439810451e-06	2.1927062648664462e+15
8.5085085085085110e-02	4.6488542631693120e-06	2.3475739770169820e+15
8.5485485485485513e-02	4.6490121542147886e-06	2.2851203708496455e+15
8.5885885885885915e-02	4.6491695299599587e-06	2.3045837989026800e+15
8.6286286286286262e-02	4.6493268932895545e-06	2.4777314932008830e+15
8.6686686686686665e-02	4.6494833940210892e-06	2.4157639589120545e+15
8.7087087087087067e-02	4.6496392336371990e-06	2.4772243707549965e+15
8.7487487487487470e-02	4.6497940500866186e-06	2.3647276313871905e+15
8.7887887887887872e-02	4.6499480321010586e-06	2.4092182623578780e+15
8.8288288288288275e-02	4.6501004906356631e-06	2.0488935639569135e+15
8.8688688688688677e-02	4.6502521803157738e-06	2.4377674281155890e+15
8.9089089089089080e-02	4.6504023850005066e-06	2.1870640870693542e+15
8.9489489489489482e-02	4.6505517570190729e-06	2.0761949317740750e+15
8.9889889889889885e-02	4.6506997597585094e-06	2.0883102656248082e+15
9.0290290290290287e-02	4.6508475726649359e-06	2.2252270476034570e+15
9.0690690690690690e-02	4.6509943853834758e-06	2.2002998358009930e+15
9.1091091091091092e-02	4.6511411451395392e-06	2.1424187135086078e+15
9.1491491491491495e-02	4.6512870739193313e-06	2.3104307532772890e+15
9.1891891891891897e-02	4.6514324616985624e-06	2.1885530848724052e+15
9.2292292292292299e-02	4.6515766427733608e-06	2.2197433131123630e+15
9.2692692692692702e-02	4.6517185574180372e-06	2.1338996140242882e+15
9.3093093093093104e-02	4.6518567851945750e-06	2.1019150131665165e+15
9.3493493493493507e-02	4.6519897465300634e-06	2.1513484306448048e+15
9.3893893893893909e-02	4.6521151131157936e-06	2.1927411692497020e+15
9.4294294294294312e-02	4.6522314566783513e-06	2.0833368626327605e+15
9.4694694694694714e-02	4.6523374828760418e-06	1.9258066778503558e+15
9.5095095095095117e-02	4.6524349365508114e-06	2.1384379857994075e+15
9.5495495495495519e-02	4.6525350727179088e-06	2.0372375829241238e+15
9.5895895895895922e-02	4.6526380348514187e-06	1.8335217548417872e+15
9.6296296296296324e-02	4.6527448631881507e-06	2.1717797205286692e+15
9.6696696696696727e-02	4.6528612316669618e-06	2.0412867886602160e+15
9.7097097097097074e-02	4.6529871476295846e-06	1.9012926375910750e+15
9.7497497497497476e-02	4.6531220350876602e-06	1.9075427826994385e+15
9.7897897897897879e-02	4.6532654701447582e-06	2.0675487828095268e+15
9.8298298298298281e-02	4.6534165537493290e-06	1.9552649890774502e+15
9.8698698698698684e-02	4.6535749230836551e-06	2.0848425851528375e+15
9.9099099099099086e-02	4.6537406481298850e-06	2.0546587717281012e+15
9.9499499499499489e-02	4.6539126448242250e-06	2.1357277904591148e+15
9.9899899899899891e-02	4.6540916335364121e-06	1.7907970893804782e+15
1.0030030030030029e-01	4.6542767571360207e-06	1.9100661059633818e+15
1.0070070070070070e-01	4.6544651342381196e-06	1.9310085361193858e+15
1.0110110110110110e-01	4.6546556581043244e-06	1.9145763811012798e+15
1.0150150150150150e-01	4.6548476240978593e-06	1.9061450648092178e+15
1.0190190190190190e-01	4.6550405808927453e-06	1.9216739089830515e+15
1.0230230230230231e-01	4.6552343576273074e-06	1.9512245108246462e+15
1.0270270270270271e-01	4.6554290092427088e-06	1.9131367114525800e+15
1.0310310310310311e-01	4.6556249602438183e-06	1.9371026588783185e+15
1.0350350350350351e-01	4.6558214664247549e-06	1.8744833555196068e+15
1.0390390390390392e-01	4.6560193176878014e-06	1.9313780302872885e+15
1.0430430430430432e-01	4.6562178643907346e-06	1.9254710559641990e+15
1.0470470470470472e-01	4.6564170060284689e-06	1.9976788996142278e+15
1.0510510510510512e-01	4.6566177921230381e-06	1.9633468803283142e+15
1.0550550550550553e-01	4.6568197836284547e-06	1.9621399417699310e+15
1.0590590590590593e-01	4.6570229280397129e-06	1.9422240574357860e+15
1.0630630630630633e-01	4.6572271489344593e-06	1.9519213476778625e+15
1.0670670670670673e-01	4.6574323146856814e-06	1.9704375399475352e+15
1.0710710710710714e-01	4.6576392896825728e-06	1.9487208412044308e+15
1.0750750750750754e-01	4.6578469174523990e-06	1.9883262034035195e+15
1.0790790790790789e-01	4.6580558910296306e-06	2.0175916684040725e+15
1.0830830830830829e-01	4.6582657545922141e-06	1.9709644316801598e+15
1.0870870870870869e-01	4.6584765860551113e-06	1.9624535832427480e+15
1.0910910910910909e-01	4.6586880677931811e-06	2.0377453019391525e+15
1.0950950950950950e-01	4.6589004771744010e-06	1.9831547969104828e+15
1.0990990990990990e-01	4.6591134633544784e-06	1.9876117543035450e+15
1.1031031031031030e-01	4.6593273470242724e-06	1.9948719327918812e+15
1.1071071071071070e-01	4.6595411503256329e-06	1.9985082634230582e+15
1.1111111111111110e-01	4.6597556627225641e-06	2.0518996627324738e+15
1.1151151151151151e-01	4.6599707576288838e-06	1.9919116837919965e+15
1.1191191191191191e-01	4.6601851871338672e-06	2.0195390566373995e+15
1.1231231231231231e-01	4.6603973165529392e-06	2.1120221361098082e+15
1.1271271271271271e-01	4.6606075026571080e-06	2.1014797628948910e+15
1.1311311311311312e-01	4.6608148215633487e-06	2.1526900059368450e+15
1.1351351351351352e-01	4.6610197322493427e-06	2.1182606525722245e+15
1.1391391391391392e-01	4.6612222721417212e-06	2.1523220978088035e+15
1.1431431431431432e-01	4.6614224505251230e-06	2.1478231343344122e+15
1.1471471471471473e-01	4.6616203243582221e-06	2.0970798326648572e+15
1.1511511511511513e-01	4.6618163688028408e-06	2.0964177565914932e+15
1.1551551551551553e-01	4.6620102190523529e-06	2.0838038645832618e+15
1.1591591591591593e-01	4.6622020753267828e-06	2.0733544646711628e+15
1.1631631631631634e-01	4.6623929918805968e-06	2.1796826300460235e+15
1.1671671671671674e-01	4.6625818450313632e-06	2.1591764736967105e+15
1.1711711711711714e-01	4.6627696324254270e-06	2.2400030768089258e+15
1.1751751751751754e-01	4.6629558886435656e-06	2.2962132008043940e+15
1.1791791791791795e-01	4.6631410062394911e-06	2.2252565253781472e+15
1.1831831831831829e-01	4.6633250933920909e-06	2.2939196707425510e+15
1.1871871871871870e-01	4.6635081456784561e-06	2.2543069983410625e+15
1.1911911911911910e-01	4.6636905128837927e-06	2.2894765353945475e+15
1.1951951951951950e-01	4.6638715106774872e-06	2.2904096207610550e+15
1.1991991991991990e-01	4.6640517190727718e-06	2.3014501128934165e+15
1.2032032032032031e-01	4.6642309109306095e-06	2.3332910526601330e+15
1.2072072072072071e-01	4.6644093210706739e-06	2.2587581013406015e+15
1.2112112112112111e-01	4.6648875120474495e-06	8.2012943431884280e+15
1.2152152152152151e-01	4.6650932255349453e-06	4.9807668158245421e+17
1.2192192192192192e-01	4.6652963272088605e-06	1.4971432587468542e+16
1.2232232232232232e-01	4.6654965541813062e-06	8.2511567982149100e+15
1.2272272272272272e-01	4.6656941081704623e-06	2.8304685081056784e+16
1.2312312312312312e-01	4.6658902309854907e-06	1.5296248448950708e+16
1.2352352352352353e-01	4.6660842197725412e-06	7.4040973737251350e+15
1.2392392392392393e-01	4.6662768849695013e-06	6.2544023161407130e+15
1.2432432432432433e-01	4.6664682496436828e-06	8.6064542445825910e+15
1.2472472472472473e-01	4.6666587554062566e-06	9.9561077705620600e+15
1.2512512512512514e-01	4.6668486068613125e-06	1.2684295422635246e+16
1.2552552552552554e-01	4.6670378246489708e-06	1.1943834855035252e+16
1.2592592592592594e-01	4.6672267942792146e-06	2.2789406883602560e+16
1.2632632632632634e-01	4.6674161204218110e-06	6.0731435753392290e+15
1.2672672672672675e-01	4.6676053034152531e-06	7.9899789242430110e+15
1.2712712712712715e-01	4.6677953495706363e-06	7.9317396623032030e+15
1.2752752752752755e-01	4.6679860771821479e-06	1.5782119953637950e+16
1.2792792792792795e-01	4.6681775877827539e-06	4.9690322942184750e+15
1.2832832832832836e-01	4.6683706281338166e-06	1.5045975945480802e+16
1.2872872872872876e-01	4.6685654551966398e-06	6.3787595446057570e+15
1.2912912912912911e-01	4.6687618080813944e-06	6.0676350541680300e+15
1.2952952952952951e-01	4.6689602050366164e-06	9.0670800456268700e+15
1.2992992992992991e-01	4.6691608286533249e-06	6.2865975612682510e+15
1.3033033033033031e-01	4.6693637610893119e-06	6.9519217410231340e+15
1.3073073073073072e-01	4.6695690177765207e-06	6.2996029807527040e+15
1.3113113113113112e-01	4.6697761133927512e-06	5.6108952392877210e+15
1.3153153153153152e-01	4.6699846625557203e-06	4.8962053831921840e+15
1.3193193193193192e-01	4.6701940793925735e-06	1.0115941358710898e+16
1.3233233233233233e-01	4.6704035541754334e-06	6.7318412976783960e+15
1.3273273273273273e-01	4.6706111221913466e-06	1.0509018485405216e+16
1.3313313313313313e-01	4.6708159485940234e-06	8.8089252883955550e+15
1.3353353353353353e-01	4.6710154905783447e-06	5.7160915474954900e+15
1.3393393393393394e-01	4.6712084718076165e-06	7.8632389019952040e+15
1.3433433433433434e-01	4.6713938329920852e-06	7.7337698188854270e+15
1.3473473473473474e-01	4.6715714168062965e-06	7.8676706872490980e+15
1.3513513513513514e-01	4.6717432005261952e-06	6.1291034179659900e+15
1.3553553553553555e-01	4.6719134777559208e-06	7.9656454048393190e+15
1.3593593593593595e-01	4.6720887261637151e-06	6.7222204124994370e+15
1.3633633633633635e-01	4.6722752727730694e-06	5.0757163105096570e+15
1.3673673673673675e-01	4.6724644921325599e-06	1.0269508612157654e+16
1.3713713713713716e-01	4.6726565083429395e-06	7.7829357393228590e+15
1.3753753753753756e-01	4.6728515571195139e-06	8.8966304576245330e+15
1.3793793793793796e-01	4.6730495539276904e-06	9.2124258948220020e+15
1.3833833833833836e-01	4.6732510174686026e-06	6.6116947478551090e+15
1.3873873873873876e-01	4.6734564399898294e-06	4.4460447368074975e+15
1.3913913913913917e-01	4.6736653279651067e-06	7.4599400772088450e+15
1.3953953953953957e-01	4.6738792849323919e-06	1.7046534372313434e+16
1.3993993993993992e-01	4.6740978001438096e-06	3.9506843626635185e+15
1.4034034034034032e-01	4.6743216391705913e-06	5.0179661482261560e+15
1.4074074074074072e-01	4.6745516306531422e-06	1.0242937083353134e+16
1.4114114114114112e-01	4.6747882127756634e-06	5.2347759052627230e+15
1.4154154154154153e-01	4.6750323798135641e-06	4.3035199296756885e+15
1.4194194194194193e-01	4.6752846303471601e-06	4.0304463256769580e+15
1.4234234234234233e-01	4.6756830216139940e-06	4.9536633326656830e+15
1.4274274274274273e-01	4.6759232493152288e-06	3.9051835062044235e+15
1.4314314314314314e-01	4.6762113835575888e-06	3.9486304618940505e+15
1.4354354354354354e-01	4.6764933004264267e-06	4.7228264313220070e+15
1.4394394394394394e-01	4.6767152943807585e-06	4.0173058624776255e+15
1.4434434434434434e-01	4.6769841957952773e-06	4.3499903579706860e+15
1.4474474474474475e-01	4.6775961152878179e-06	4.0978828973233505e+15
1.4514514514514515e-01	4.6778582907753348e-06	3.7895950642356755e+15
1.4554554554554555e-01	4.6781102293570022e-06	4.3223877832831145e+15
1.4594594594594595e-01	4.6783492468321293e-06	4.4865409184730170e+15
1.4634634634634636e-01	4.6785760002061659e-06	3.8232191185050130e+15
1.4674674674674676e-01	4.6787923078785122e-06	4.2867929459160055e+15
1.4714714714714716e-01	4.6789989443183184e-06	4.2352992037299615e+15
1.4754754754754756e-01	4.6791967457199818e-06	3.7778156793357030e+15
1.4794794794794797e-01	4.6793861212081986e-06	3.9894367368007070e+15
1.4834834834834837e-01	4.6795674468244256e-06	3.6185378344809965e+15
1.4874874874874877e-01	4.6797414147358344e-06	3.7798152858795905e+15
1.4914914914914917e-01	4.6799090418870027e-06	3.6956411407422690e+15
1.4954954954954958e-01	4.6800707605749534e-06	3.6644624799302890e+15
1.4994994994994998e-01	4.6802273377535832e-06	3.9436868860982550e+15
1.5035035035035038e-01	4.6803799487107689e-06	3.6463692787855600e+15
1.5075075075075073e-01	4.6805295953227079e-06	3.5635637974469955e+15
1.5115115115115113e-01	4.6806766549563766e-06	3.4240246035118385e+15
1.5155155155155153e-01	4.6808219339470921e-06	3.7002046564298365e+15
1.5195195195195194e-01	4.6809667763030679e-06	3.1532586279632365e+15
1.5235235235235234e-01	4.6811109297565564e-06	3.3593112285413515e+15
1.5275275275275274e-01	4.6812548798438192e-06	3.4732952434626405e+15
1.5315315315315314e-01	4.6813986615457441e-06	3.1698648194914460e+15
1.5355355355355355e-01	4.6815416070229561e-06	2.9861186701747915e+15
1.5395395395395395e-01	4.6816823761858246e-06	2.9868233179898930e+15
1.5435435435435435e-01	4.6818193621144133e-06	3.0877773074579575e+15
1.5475475475475475e-01	4.6819508895119114e-06	3.0531488313713185e+15
1.5515515515515516e-01	4.6820739401750601e-06	3.0536021306390130e+15
1.5555555555555556e-01	4.6821860099457769e-06	2.8874230023533785e+15
1.5595595595595596e-01	4.6822854476093982e-06	2.9445283595527755e+15
1.5635635635635636e-01	4.6823707791326109e-06	2.9722384069705310e+15
1.5675675675675677e-01	4.6824439522582718e-06	3.0048887893637395e+15
1.5715715715715717e-01	4.6825090570154971e-06	3.0044014176691580e+15
1.5755755755755757e-01	4.6825751829910402e-06	3.0151665256481680e+15
1.5795795795795797e-01	4.6826543088521896e-06	2.9699418277172225e+15
1.5835835835835838e-01	4.6827385930939264e-06	3.0928136404267470e+15
1.5875875875875878e-01	4.6828248371206324e-06	2.9709610840715045e+15
1.5915915915915918e-01	4.6829122651346253e-06	3.0039697939144440e+15
1.5955955955955958e-01	4.6830012837963808e-06	3.0604974068484545e+15
1.5995995995995999e-01	4.6830920682865510e-06	3.0201174371329775e+15
1.6036036036036039e-01	4.6831838563851978e-06	3.0481775589630460e+15
1.6076076076076079e-01	4.6832769899925286e-06	3.0246754103410425e+15
1.6116116116116119e-01	4.6833713428433919e-06	3.1069818131115455e+15
1.6156156156156154e-01	4.6834666263500863e-06	3.1057546381905705e+15
1.6196196196196194e-01	4.6835630463519866e-06	3.1122944884227615e+15
1.6236236236236234e-01	4.6836599084955138e-06	3.1504610024207080e+15
1.6276276276276275e-01	4.6837574368163891e-06	3.1919689502634865e+15
1.6316316316316315e-01	4.6838555597674521e-06	3.2003103128718420e+15
1.6356356356356355e-01	4.6839533612305430e-06	3.2025947956192035e+15
1.6396396396396395e-01	4.6840514276498723e-06	3.1887744027098475e+15
1.6436436436436436e-01	4.6841500694882510e-06	3.3030308190282280e+15
1.6476476476476476e-01	4.6842496851379864e-06	3.2790371375525505e+15
1.6516516516516516e-01	4.6843587010445552e-06	3.3673621849680325e+15
1.6556556556556556e-01	4.6849652662748656e-06	2.8152987435891435e+15
1.6596596596596597e-01	4.6850673322627953e-06	2.8908999710938365e+15
1.6636636636636637e-01	4.6851655844753821e-06	2.7191971412969240e+15
1.6676676676676677e-01	4.6852589041468601e-06	2.9121639696826550e+15
1.6716716716716717e-01	4.6853465756215383e-06	3.1347540716658300e+15
1.6756756756756758e-01	4.6854283294086009e-06	2.8389393855873050e+15
1.6796796796796798e-01	4.6855023674639082e-06	2.9340812087343620e+15
1.6836836836836838e-01	4.6864116408891369e-06	6.0774478783963820e+15
1.6876876876876878e-01	4.6865037441381875e-06	6.2166806637697940e+15
1.6916916916916919e-01	4.6866004695770370e-06	6.0241376047528100e+15
1.6956956956956959e-01	4.6866917942732342e-06	6.4926481692038890e+15
1.6996996996996999e-01	4.6867757530704784e-06	6.5916058280707010e+15
1.7037037037037039e-01	4.6868531091188938e-06	6.3228464677958260e+15
1.7077077077077080e-01	4.6869243281040810e-06	5.8938137320335270e+15
1.7117117117117120e-01	4.6869896223071257e-06	5.5715731622181080e+15
1.7157157157157160e-01	4.6870491499785709e-06	6.5905647549983990e+15
1.7197197197197200e-01	4.6871013334100817e-06	5.9458281132449500e+15
1.7237237237237235e-01	4.6871436546477885e-06	7.0431008481352140e+15
1.7277277277277275e-01	4.6871729349245721e-06	5.6895800143314220e+15
1.7317317317317316e-01	4.6871868120106826e-06	5.8668113202057340e+15
1.7357357357357356e-01	4.6871895835477336e-06	5.4876030525096800e+15
1.7397397397397396e-01	4.6872023623372983e-06	6.8894198003254200e+15
1.7437437437437436e-01	4.6872270694147730e-06	6.1545644804914260e+15
1.7477477477477477e-01	4.6872613923675866e-06	5.3485896176954820e+15
1.7517517517517517e-01	4.6873028217827092e-06	7.9273747265997860e+15
1.7557557557557557e-01	4.6871256596450855e-06	5.6213343303679600e+15
1.7597597597597597e-01	4.6871848939360044e-06	5.5660886618154630e+15
1.7637637637637638e-01	4.6872470955041142e-06	6.0000813251748380e+15
1.7677677677677678e-01	4.6873117447165944e-06	5.6226829201164040e+15
1.7717717717717718e-01	4.6873776738094027e-06	5.5023075795753850e+15
1.7757757757757758e-01	4.6874440315321954e-06	5.6339206557995080e+15
1.7797797797797799e-01	4.6875101343112136e-06	5.4254978855786550e+15
1.7837837837837839e-01	4.6875748347032701e-06	5.4272195955463190e+15
1.7877877877877879e-01	4.6876374430874394e-06	5.7093624260880660e+15
1.7917917917917919e-01	4.6876968867344504e-06	5.4957339458504620e+15
1.7957957957957960e-01	4.6877517746158912e-06	5.7232830645688040e+15
1.7997997997998000e-01	4.6878010172793032e-06	5.6223850138816200e+15
1.8038038038038040e-01	4.6878437134062699e-06	5.6618918693658660e+15
1.8078078078078080e-01	4.6878798415497232e-06	5.5407557716250290e+15
1.8118118118118121e-01	4.6879085340308526e-06	5.9266545147961880e+15
1.8158158158158161e-01	4.6879307449070276e-06	5.2828128858660900e+15
1.8198198198198201e-01	4.6879477143360575e-06	5.2976568023463360e+15
1.8238238238238241e-01	4.6879606084060050e-06	5.8617465847579010e+15
1.8278278278278282e-01	4.6879712482064276e-06	5.1486167533425230e+15
1.8318318318318316e-01	4.6879795576454782e-06	5.7147938865537000e+15
1.8358358358358356e-01	4.6879830581218838e-06	5.1974153101819680e+15
1.8398398398398397e-01	4.6879775791341522e-06	5.1471032655341080e+15
1.8438438438438437e-01	4.6879573060691075e-06	5.8826616371327030e+15
1.8478478478478477e-01	4.6879182960017008e-06	5.2135419959618980e+15
1.8518518518518517e-01	4.6878721466416605e-06	5.5316503148960420e+15
1.8558558558558558e-01	4.6878629315588054e-06	5.7044685631143730e+15
1.8598598598598598e-01	4.6878865653631992e-06	5.5824678980967700e+15
1.8638638638638638e-01	4.6879196936640355e-06	5.1471755619089860e+15
1.8678678678678678e-01	4.6879516969868662e-06	5.1313228231556020e+15
1.8718718718718719e-01	4.6879819240071040e-06	5.6388373876834980e+15
1.8758758758758759e-01	4.6880126924783904e-06	5.8103712782412940e+15
1.8798798798798799e-01	4.6880480231050771e-06	4.9791367589755650e+15
1.8838838838838839e-01	4.6880905868114046e-06	5.0296981174409630e+15
1.8878878878878880e-01	4.6881427637191829e-06	5.1310500486192010e+15
1.8918918918918920e-01	4.6882053687487571e-06	4.9583263465123160e+15
1.8958958958958960e-01	4.6882780091495198e-06	5.0980050781366590e+15
1.8998998998999000e-01	4.6883610963900453e-06	5.4289254368895580e+15
1.9039039039039041e-01	4.6884537521351712e-06	4.9188454238648050e+15
1.9079079079079081e-01	4.6885542124545092e-06	4.9080328714965200e+15
1.9119119119119121e-01	4.6886619084199572e-06	4.9915386545370240e+15
1.9159159159159161e-01	4.6883958173485467e-06	5.0574517682826620e+15
1.9199199199199202e-01	4.6885359620944534e-06	5.1281467823439290e+15
1.9239239239239242e-01	4.6886776222240589e-06	5.2519497091646630e+15
1.9279279279279282e-01	4.6888194224859007e-06	5.0744178986756410e+15
1.9319319319319322e-01	4.6889585537553986e-06	5.1348344504739140e+15
1.9359359359359363e-01	4.6890946993072181e-06	5.1128305577150380e+15
1.9399399399399397e-01	4.6892261304038294e-06	5.1526153268504580e+15
1.9439439439439438e-01	4.6893516087750980e-06	5.1886594530587870e+15
1.9479479479479478e-01	4.6894701471699249e-06	5.2275773582366330e+15
1.9519519519519518e-01	4.6895805868660739e-06	5.2761567307485160e+15
1.9559559559559558e-01	4.6896830240867129e-06	5.3047568210699700e+15
1.9599599599599599e-01	4.6897765978064483e-06	5.3388837252045240e+15
1.9639639639639639e-01	4.6898615118357365e-06	5.3688851560214920e+15
1.9679679679679679e-01	4.6899379016835775e-06	5.3930178231446480e+15
1.9719719719719719e-01	4.6900055227038093e-06	5.4234488581184750e+15
1.9759759759759760e-01	4.6900647138457035e-06	5.4589618242258180e+15
1.9799799799799800e-01	4.6901160202338839e-06	5.4800312815890930e+15
1.9839839839839840e-01	4.6901596289413044e-06	5.5100999102175380e+15
1.9879879879879880e-01	4.6901960530021019e-06	5.5343936205029210e+15
1.9919919919919921e-01	4.6902250584244004e-06	5.5568453062946600e+15
1.9959959959959961e-01	4.6902472948910560e-06	5.5868874446259030e+15
2.0000000000000001e-01	4.6902631741186806e-06	5.6150218071125160e+15


==> num_exp/out/conv_drift_DG_ks2_kt2_both_nref6_gamma0.05_K0.0_sm0_alpha0.0.dat <==
0	0.11620522301810107	1.417069140435852	0.16310525154409916	10773	38133	582	0.03865892997418996	0.15797318499999996	0.017135936985141598	0.008990275993710384
1	0.0065334917481499645	0.14250734515644695	0.000633540854346748	29322	137457	1947	0.18140516999119427	0.5828648539999999	0.054956746025709435	0.04836754099233076
2	0.0006020205036231867	0.030243936467699396	5.809135733514381e-05	98712	512172	7026	1.1867291589878732	3.6409112689999987	0.29888979099632706	0.35651797596074175
3	7.091477033344127e-05	0.006968541076429606	3.974921156668643e-06	329400	1986120	26862	8.897783859021729	27.838125147999996	2.037008115032222	2.9380017860385124
4	8.680477951943878e-06	0.0017182033110237115	1.968644696148658e-07	1146861	7759611	104205	73.5314240949956	242.78838951000006	15.096930894083926	28.362638528080424
5	1.068212726374196e-06	0.0004213103851413553	1.9721790422977392e-08	4367196	30851721	412851	706.8511783589347	2754.7482739679995	119.74487764496007	346.8154628760094


==> num_exp/out/conv_drift_DG_ks2_kt2_both_nref6_gamma0.05_K0.0_sm0_cons_smb_alpha0.0.dat <==
0	0.07784699567622144	0.9770345043155302	3.197442310920451e-14	10773	38133	582	0.05107929201039951	0.16978190399999998	0.017120884018368088	0.008928589973947965
1	0.00623231909242946	0.1375541480274124	1.0852758691726194e-09	29322	137457	1947	0.27908343997842167	0.6875799230000003	0.055877286999020725	0.04816516398568638
2	0.000531779013071724	0.026714371152470835	3.7469938263257063e-10	98712	512172	7026	1.8872925579780713	4.451254597000002	0.3100872320064809	0.357307871003286
3	6.45879552028259e-05	0.006499556931022328	3.878124488210233e-10	329400	1986120	26862	14.195217293003225	34.02221060299999	2.131475863061496	3.039892407003208
4	9.625263869200143e-06	0.001936629808552557	5.777458511602163e-10	1146861	7759611	104205	116.96188877499662	293.1022238799999	16.048181227059104	27.973825692009996
5	1.657876721029836e-06	0.0006412767805173112	2.4061286296728213e-10	4367196	30851721	412851	1059.701948044909	3158.0732074039993	126.93025026700343	344.7225260529667


==> num_exp/out/conv_drift_DG_ks2_kt2_both_nref6_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	0.07152757667023735	0.8889639136303131	0.07120891327038059	10773	38133	582	0.03062047097773757	0.12456025700000004	0.01336586799880024	0.008942959990235977
1	0.007192149737851865	0.16745344069604268	0.05471903058862182	30627	137457	1947	0.14261772099416703	0.4790103860000001	0.044964130996959284	0.04870207901694812
2	0.0006596596360909169	0.033644577601261334	0.014668243961200034	99612	512172	7026	0.9416275049879914	3.096896743	0.25296713500574697	0.35969867499079555
3	7.551887390152094e-05	0.007417549303819008	0.003721532422174434	329400	1986120	26862	7.028641520970268	23.58419225399999	1.667403706960613	2.974368845039862
4	9.085927622347195e-06	0.0017839051856873556	0.0009468539145096599	1146861	7759611	104205	59.28191962291021	210.91971522900002	12.58805260299414	28.6530272650416
5	1.1027949862006713e-06	0.00043113844167685147	0.00023744506368217344	4367196	30851721	412851	593.8283202599414	2521.34572311	102.74321246804902	346.9604334788746


==> num_exp/out/conv_drift_DG_ks2_kt2_both_nref6_gamma0.05_K0.0_sm0_ktls1_ksls1_cons_alpha0.0.dat <==
0	0.19577149080679476	2.4026341365156108	6.572520305780927e-14	10773	38133	582	0.030936012000893243	0.123938204	0.013295309981913306	0.009328239990281872
1	0.07543776905456431	0.7031761106939076	8.881784197001252e-15	30627	137457	1947	0.14097566898271907	0.46746141299999994	0.044130387977929786	0.04797801196400542
2	0.029344463311523548	0.44385226819279844	9.414691248821327e-14	99612	512172	7026	0.9316420600371202	3.0093622850000012	0.2413471699837828	0.361565728977439
3	0.01082789654562008	0.31265774403359536	4.085620730620576e-14	329400	1986120	26862	6.9839093269984005	23.739768075999997	1.6785172600211808	2.9461049230012577
4	0.004003885437822601	0.22408203287885925	4.263256414560601e-14	1146861	7759611	104205	59.14385433598363	212.73203935499998	12.840710713004228	28.361258505974547
5	0.0014779436613856466	0.16189913302579576	2.7711166694643907e-13	4367196	30851721	412851	590.1110322748718	2508.6293761780007	101.86066104506608	345.265529745986


==> num_exp/out/conv_drift_DG_ks3_kt3_both_nref6_gamma0.05_K0.0_sm0_alpha0.0.dat <==
0	0.0630587893573723	0.6344218791004181	0.021122758056561608	61264	239392	1660	0.13150625099842728	0.586988384	0.06330162499580183	0.03422604400111595
1	0.0007261308071328349	0.029355158092359886	0.0005794895829360769	174064	879088	5692	0.7046673440017912	2.381142176	0.20963008599755995	0.2674305460004689
2	4.194125741078271e-05	0.0035205567717987787	3.597871404714681e-05	613072	3317008	20812	4.8975553669988585	16.003557483	1.1608943109949905	2.160018705000766
3	2.5840098520463097e-06	0.00045026342259124066	1.972303444119916e-06	2092432	12943792	80068	40.88917289400342	147.03539840299996	8.050689461999355	21.1939266379959
4	1.707262736815286e-07	5.895392573630986e-05	1.2855074515982778e-07	7387552	50733424	311596	400.8952427540007	1848.546042203	59.47698523899453	252.0599184349976
5	1.1220315404358951e-08	7.46161437864407e-06	7.849113359270632e-09	28376368	202046512	1236508	5612.808778796007	33764.08759533	466.6028574930151	4432.663191936987


==> num_exp/out/conv_drift_DG_ks3_kt3_both_nref6_gamma0.05_K0.0_sm0_cons_smb_alpha0.0.dat <==
0	0.056237996407380426	0.7605281889312048	3.552713678800501e-13	61264	239392	1660	0.16261046299041482	0.61964459	0.06320662700454704	0.03585181699600071
1	0.0020714136746269323	0.05919506404604791	1.2298743357064268e-08	174064	879088	5692	0.929400107022957	2.6625130839999995	0.2164229079935467	0.26270576599927153
2	7.046032206027233e-05	0.00400773071512982	1.9446488863650302e-10	613072	3317008	20812	6.6538454630062915	18.598575966	1.231205678981496	2.2581385030134697
3	3.810485502673829e-06	0.000477537737954948	3.434106332633746e-10	2092432	12943792	80068	53.153828495997004	164.453066453	8.660585656005424	21.011305392014037
4	2.858741187121249e-07	6.529838837282527e-05	1.233946278489384e-10	7387552	50733424	311596	495.8437198249885	1978.371542398	64.60096683701704	248.4030974439811
5	2.2142712873599086e-08	8.509026038624503e-06	7.51398943066306e-11	28376368	202046512	1236508	6414.541505148998	34726.79751372901	503.0853218629927	4444.331292319985


==> num_exp/out/conv_drift_DG_ks3_kt3_both_nref6_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	0.010826423440701427	0.171870089767337	0.07634393606402412	61264	239392	1660	0.0840072280007007	0.348335796	0.03580842799965467	0.0351200590002918
1	0.00088332624383172	0.03537473866906606	0.054557687356114215	182464	879088	5692	0.48210021599970787	1.643216537	0.13323427500108664	0.26831099999799335
2	5.359478398860941e-05	0.0046194847057055306	0.014664746041789911	618976	3317008	20812	3.468944999996893	11.689980565	0.7537486099990929	2.192874712001867
3	3.154891518836195e-06	0.0005482104287992873	0.0037215430907693303	2092432	12943792	80068	30.343023715000527	117.73661793800001	5.385441381999044	21.194489557999077
4	1.990592422331362e-07	6.789155227572274e-05	0.0009468628094797538	7387552	50733424	311596	321.9541186819997	1641.0127680199998	41.0041920820031	252.66193825699884
5	1.2520848315383046e-08	8.237869322691038e-06	0.00023744584720652995	28376368	202046512	1236508	5005.650476273998	32066.97097556001	321.36750722400484	4459.732978267012


==> num_exp/out/conv_drift_DG_ks3_kt3_both_nref6_gamma0.05_K0.0_sm0_ktls1_ksls1_cons_alpha0.0.dat <==
0	0.26748688820571276	3.895574266288637	2.8421709430404007e-13	61264	239392	1660	0.08064989900231012	0.34002146099999997	0.03521568899668637	0.03264246100297896
1	0.09454666986510009	1.196763103368833	1.1546319456101628e-13	182464	879088	5692	0.45068588499634643	1.5929801519999998	0.1330972380055755	0.23753958700035582
2	0.033848760835752514	0.828459895742938	5.897504706808832e-13	618976	3317008	20812	3.116584130006231	11.335477486999999	0.7538876670005266	1.8458504919908592
3	0.012014423005837879	0.5922535816364447	4.369837824924616e-12	2092432	12943792	80068	27.975871643982828	114.47661619400002	5.313507839997328	18.944556526002998
4	0.004182361959978513	0.44107791621966885	1.8989254613188677e-12	7387552	50733424	311596	318.69976303701696	1630.005108651	40.33828678800273	250.24049852196913
5	0.0014393049601142591	0.33442395274603015	4.618527782440651e-14	28376368	202046512	1236508	4973.223410552	32041.377353838987	318.9987424970059	4430.949659386981


==> num_exp/out/conv_drift_DG_ks4_kt4_both_nref5_gamma0.05_K0.0_sm0_alpha0.0.dat <==
0	0.11784440033700527	0.900231081985811	0.12478541597250725	236825	969950	3595	0.5104550500254845	2.446577478	0.2586093070131028	0.1664622230018722
1	0.00015840144920552482	0.005954085431537095	6.433863401156259e-06	687625	3592825	12485	2.515484760006075	9.726351890999998	0.8800352130201645	1.0816167389857583
2	1.2745841647564207e-06	0.00012654329776233403	1.0345907242026442e-08	2474025	13632425	45955	18.137053371043294	68.07779104899998	4.756829588019173	9.642011315983837
3	3.559936508995381e-08	7.331988093498e-06	3.026929817906421e-10	8529225	53342825	177355	170.10704414901556	755.054337191	32.8676383929851	109.86497445603891
4	9.71067901671958e-10	5.244303756558671e-07	2.2350299389017891e-10	30296425	209369625	691305	2182.235000048953	12489.23196299	241.48243794195878	1732.7664529870672


==> num_exp/out/conv_drift_DG_ks4_kt4_both_nref5_gamma0.05_K0.0_sm0_cons_smb_alpha0.0.dat <==
0	0.045678429278291674	1.9501987234326865	1.4210854715202004e-14	236825	969950	3595	0.5968500609887997	2.5771919519999997	0.26562487801129464	0.1803614080126863
1	0.001245971666584588	0.0479678425851266	3.5365843586987467e-10	687625	3592825	12485	3.039958297027624	10.347050361	0.8947298390121432	1.0915601110027637
2	1.1353362452918544e-05	0.0009740022766070547	9.872103134966892e-11	2474025	13632425	45955	21.933776145015145	73.52913916800001	4.956240138009889	9.681325168014155
3	1.592106173358636e-07	3.1308902199686316e-05	7.257483503053663e-11	8529225	53342825	177355	197.7080427830224	793.670040931	34.53336002599099	109.38754100905498
4	3.6421835205575465e-09	1.7946304449804021e-06	1.5799450636677648e-10	30296425	209369625	691305	2389.2902032020065	12779.445762075004	254.3150989010319	1724.1828187020292


==> num_exp/out/conv_drift_DG_ks4_kt4_both_nref5_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	0.0020397437869449334	0.06052214746957049	0.07688541078697853	236825	969950	3595	0.3111665430042194	1.325471421	0.12531579099595547	0.16089564400317613
1	6.017193403248522e-05	0.002577092718209678	0.05457248502423262	722025	3592825	12485	1.7219734029931715	6.108493387999999	0.46968339900195133	1.1085426680074306
2	1.3678703976061875e-06	0.0001327195516355619	0.014665018898414317	2498425	13632425	45955	13.485901475971332	49.46198815199999	2.7407810719887493	9.807885412985343
3	4.122993339687054e-08	9.184619568871282e-06	0.0037215483666930282	8529225	53342825	177355	137.0536650360009	627.326267242	19.39314478401502	110.90271811097045
4	1.1969939030175228e-09	6.512362652437074e-07	0.0009468628009869917	30296425	209369625	691305	1940.1255452450132	11626.618886523998	144.93948058900423	1744.269954760035


==> num_exp/out/conv_drift_DG_ks4_kt4_both_nref5_gamma0.05_K0.0_sm0_ktls1_ksls1_cons_alpha0.0.dat <==
0	0.3665016034180261	8.041106739425693	8.881784197001252e-15	236825	969950	3595	0.326393006980652	1.384958559	0.13458389199513476	0.167399594996823
1	0.10978433105610529	2.2554839794342	1.7763568394002505e-15	722025	3592825	12485	1.6789150729891844	5.902302815	0.4534320140082855	1.081306792984833
2	0.04057854799432734	1.490952081405721	1.7763568394002505e-15	2498425	13632425	45955	13.697884239969426	49.208012065000005	2.6389433669974096	10.117284827007097
3	0.01461704821194906	1.0232414363002404	4.973799150320701e-14	8529225	53342825	177355	145.37479546603572	634.5309253330003	18.783494320043246	119.80779195098148
4	0.005253701266682931	0.716580194560522	1.0658141036401503e-13	30296425	209369625	691305	2006.8925922729686	11669.609233777997	140.0711725789588	1815.741661980006


==> num_exp/out/conv_drift_DG_ks5_kt5_both_nref4_gamma0.05_K0.0_sm0_alpha0.0.dat <==
0	0.22619471559299467	2.6302561848362442	0.2601189136911195	715716	3008268	6636	1.3999724850000348	7.052111185999999	0.7546331400080817	0.4641116839920869
1	4.8975913227404496e-05	0.0020529555671590393	3.7156701537810477e-06	2104056	11197116	23226	6.946258538984694	29.902903444000003	2.643424435998895	3.119993002997944
2	5.39492874080856e-08	5.781556742294333e-06	1.5882331894090385e-08	7659576	42614136	85836	53.420517629987444	233.39925086000005	14.57259313002578	30.779256625959533
3	9.178942307921421e-10	1.5344710974080317e-07	9.782574750261119e-11	26548776	166990896	331896	584.7542487189348	3162.9167624969996	97.90359041099146	428.5525824039796


==> num_exp/out/conv_drift_DG_ks5_kt5_both_nref4_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	0.00032279056380717173	0.007628712659751539	0.07640132921538445	715716	3008268	6636	0.8414528080029413	3.8195349610000005	0.3711644090071786	0.4351305030140793
1	4.593912028271395e-06	0.0003333368843949003	0.05457307722848448	2211336	11197116	23226	5.068497732994729	19.684437896	1.4338266539853066	3.4183747349889018
2	6.933500544584835e-08	9.342700233269134e-06	0.014665024275762661	7736076	42614136	85836	39.96946754901728	174.737128464	8.116857568005798	30.42938711401075
3	1.1809563127204063e-09	2.575803830414021e-07	0.003721548369634675	26548776	166990896	331896	494.1888964890095	2779.703156092999	55.95002201697207	427.9800691929995


==> num_exp/out/conv_drift_DG_ks6_kt6_both_nref4_gamma0.05_K0.0_sm0_alpha0.0.dat <==
0	0.03233442146220304	0.4088538827973068	0.031649916747166884	1823437	7786345	11032	4.01998582399392	18.616464596	1.9213831960078096	1.7743784160120413
1	3.700197661135499e-05	0.0014489633789736727	6.057948276350089e-08	5402446	29069593	38815	17.898093833995517	80.60790620699998	6.810005603998434	8.983425080994493
2	3.819208435373515e-09	5.348508314078042e-07	8.990745925530064e-10	19808740	110837608	143836	141.91861708498618	704.2096154009998	36.61423330503749	91.26031913998304
3	3.222176804167687e-10	1.839069414853253e-08	1.7101697835641971e-10	68880868	434722708	556864	1933.9919317360036	11931.573787201001	247.34119967998413	1585.516044389049


==> num_exp/out/conv_drift_DG_ks6_kt6_both_nref4_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	5.958212011337266e-05	0.002629032937027698	0.07642072267719158	1823437	7786345	11032	2.1529620719957165	10.544290098000001	1.032923854989349	1.0689381990086986
1	4.913475977146257e-07	3.34654203127336e-05	0.05457292592848617	5681011	29069593	38815	13.192495591982151	56.97614309100001	4.072396741015837	8.799931784000364
2	1.7965160146057755e-09	2.970706963161939e-07	0.014665023213900952	20008072	110837608	143836	117.80780369997956	584.449540068	22.48140335996868	93.18883548701706
3	1.2931576705839271e-11	4.265731955576226e-09	0.00372154836339611	68880868	434722708	556864	1754.058514874996	11097.428391424999	153.65042003296549	1585.007994299027


==> num_exp/out/conv_kite3d_DG_ks2_kt2_both_nref4_gamma0.05_K0.0_sm0_ktls1_ksls1_alpha0.0.dat <==
0	2.809663123804403	11.400277159305826	3.46131064804763	190552	213655
1	0.28374548733309773	10.371588190885614	0.14137702398444407	898504	935860
2	0.11089798955608986	5.916571927667747	0.003547528201689687	3832402	4047088
3	0.012641026980468633	1.42093795508138	0.0005612484417154562	22152736	23019712

